Arbitrary order spline representation of cohomology generators for isogeometric analysis of eddy current problems

The eddy current problem has many relevant practical applications in science, ranging from non-destructive testing to magnetic confinement of plasma in fusion reactors. It arises when electrical conductors are immersed in an external time-varying magnetic field operating at frequencies for which electromagnetic wave propagation effects can be neglected. Popular formulations of the eddy current problem either use the magnetic vector potential or the magnetic scalar potential. They have individual advantages and disadvantages. One challenge is related to differential geometry: Scalar potential based formulations run into trouble when conductors are present in non-trivial topology, as approximation spaces must be then augmented with generators of the first cohomology group of the non-conducting domain. For all existing algorithms based on lowest order methods it is assumed that the extension of the graph-based algorithms to high-order approximations requires hierarchical bases for the curl-conforming discrete spaces. However, building on insight on de Rham complexes approximation with splines, we will show in the present submission that the hierarchical basis condition is not necessary. Algorithms based on spanning tree techniques can instead be adapted to work on an underlying hexahedral mesh arising from isomorphisms between spline spaces of differential forms and de Rham complexes on an auxiliary control mesh.

==> images/data/team7_AV_A_evaluation_line_nsub_6_deg_3_refined.csv <==
0,8.113e+05
0.00029429,8.107e+05
0.00058859,8.1018e+05
0.00088288,8.0976e+05
0.0011772,8.0942e+05
0.0014715,8.0917e+05
0.0017658,8.0901e+05
0.0020601,8.0894e+05
0.0023544,8.0894e+05
0.0026486,8.0903e+05
0.0029429,8.092e+05
0.0032372,8.0945e+05
0.0035315,8.0976e+05
0.0038258,8.1016e+05
0.0041201,8.1062e+05
0.0044144,8.1116e+05
0.0047087,8.1176e+05
0.005003,8.1244e+05
0.0052973,8.1319e+05
0.0055916,8.1401e+05
0.0058859,8.149e+05
0.0061802,8.1586e+05
0.0064745,8.1689e+05
0.0067688,8.18e+05
0.0070631,8.1918e+05
0.0073574,8.2044e+05
0.0076517,8.2178e+05
0.0079459,8.2321e+05
0.0082402,8.2472e+05
0.0085345,8.2632e+05
0.0088288,8.2802e+05
0.0091231,8.2981e+05
0.0094174,8.3171e+05
0.0097117,8.3371e+05
0.010006,8.3582e+05
0.0103,8.3804e+05
0.010595,8.4038e+05
0.010889,8.4283e+05
0.011183,8.4541e+05
0.011477,8.4812e+05
0.011772,8.5095e+05
0.012066,8.5393e+05
0.01236,8.5705e+05
0.012655,8.6028e+05
0.012949,8.6363e+05
0.013243,8.6707e+05
0.013538,8.7059e+05
0.013832,8.7417e+05
0.014126,8.778e+05
0.01442,8.8145e+05
0.014715,8.8511e+05
0.015009,8.8876e+05
0.015303,8.9239e+05
0.015598,8.96e+05
0.015892,8.996e+05
0.016186,9.0319e+05
0.01648,9.0679e+05
0.016775,9.1029e+05
0.017069,9.1401e+05
0.017363,9.1764e+05
0.017658,9.2131e+05
0.017952,9.2501e+05
0.018246,nan
0.018541,nan
0.018835,nan
0.019129,nan
0.019423,nan
0.019718,nan
0.020012,nan
0.020306,nan
0.020601,nan
0.020895,nan
0.021189,nan
0.021483,nan
0.021778,nan
0.022072,nan
0.022366,nan
0.022661,nan
0.022955,nan
0.023249,nan
0.023544,nan
0.023838,nan
0.024132,nan
0.024426,nan
0.024721,nan
0.025015,nan
0.025309,nan
0.025604,nan
0.025898,nan
0.026192,nan
0.026486,nan
0.026781,nan
0.027075,nan
0.027369,nan
0.027664,nan
0.027958,nan
0.028252,nan
0.028547,nan
0.028841,nan
0.029135,nan
0.029429,nan
0.029724,nan
0.030018,nan
0.030312,nan
0.030607,nan
0.030901,nan
0.031195,nan
0.031489,nan
0.031784,nan
0.032078,nan
0.032372,nan
0.032667,nan
0.032961,nan
0.033255,nan
0.03355,nan
0.033844,nan
0.034138,nan
0.034432,nan
0.034727,nan
0.035021,nan
0.035315,nan
0.03561,nan
0.035904,nan
0.036198,nan
0.036492,nan
0.036787,nan
0.037081,nan
0.037375,nan
0.03767,nan
0.037964,nan
0.038258,nan
0.038553,nan
0.038847,nan
0.039141,nan
0.039435,nan
0.03973,nan
0.040024,nan
0.040318,nan
0.040613,nan
0.040907,nan
0.041201,nan
0.041495,nan
0.04179,nan
0.042084,nan
0.042378,nan
0.042673,nan
0.042967,nan
0.043261,nan
0.043556,nan
0.04385,nan
0.044144,nan
0.044438,nan
0.044733,nan
0.045027,nan
0.045321,nan
0.045616,nan
0.04591,nan
0.046204,nan
0.046498,nan
0.046793,nan
0.047087,nan
0.047381,nan
0.047676,nan
0.04797,nan
0.048264,nan
0.048559,nan
0.048853,nan
0.049147,nan
0.049441,nan
0.049736,nan
0.05003,nan
0.050324,nan
0.050619,nan
0.050913,nan
0.051207,nan
0.051502,nan
0.051796,nan
0.05209,nan
0.052384,nan
0.052679,nan
0.052973,nan
0.053267,nan
0.053562,nan
0.053856,nan
0.05415,nan
0.054444,nan
0.054739,nan
0.055033,nan
0.055327,nan
0.055622,nan
0.055916,nan
0.05621,nan
0.056505,nan
0.056799,nan
0.057093,nan
0.057387,nan
0.057682,nan
0.057976,nan
0.05827,nan
0.058565,nan
0.058859,nan
0.059153,nan
0.059447,nan
0.059742,nan
0.060036,nan
0.06033,nan
0.060625,nan
0.060919,nan
0.061213,nan
0.061508,nan
0.061802,nan
0.062096,nan
0.06239,nan
0.062685,nan
0.062979,nan
0.063273,nan
0.063568,nan
0.063862,nan
0.064156,nan
0.06445,nan
0.064745,nan
0.065039,nan
0.065333,nan
0.065628,nan
0.065922,nan
0.066216,nan
0.066511,nan
0.066805,nan
0.067099,nan
0.067393,nan
0.067688,nan
0.067982,nan
0.068276,nan
0.068571,nan
0.068865,nan
0.069159,nan
0.069453,nan
0.069748,nan
0.070042,nan
0.070336,nan
0.070631,nan
0.070925,nan
0.071219,nan
0.071514,nan
0.071808,nan
0.072102,nan
0.072396,nan
0.072691,nan
0.072985,nan
0.073279,nan
0.073574,nan
0.073868,nan
0.074162,nan
0.074456,nan
0.074751,nan
0.075045,nan
0.075339,nan
0.075634,nan
0.075928,nan
0.076222,nan
0.076517,nan
0.076811,nan
0.077105,nan
0.077399,nan
0.077694,nan
0.077988,nan
0.078282,nan
0.078577,nan
0.078871,nan
0.079165,nan
0.079459,nan
0.079754,nan
0.080048,nan
0.080342,nan
0.080637,nan
0.080931,nan
0.081225,nan
0.08152,nan
0.081814,nan
0.082108,nan
0.082402,nan
0.082697,nan
0.082991,nan
0.083285,nan
0.08358,nan
0.083874,nan
0.084168,nan
0.084462,nan
0.084757,nan
0.085051,nan
0.085345,nan
0.08564,nan
0.085934,nan
0.086228,nan
0.086523,nan
0.086817,nan
0.087111,nan
0.087405,nan
0.0877,nan
0.087994,nan
0.088288,nan
0.088583,nan
0.088877,nan
0.089171,nan
0.089465,nan
0.08976,nan
0.090054,nan
0.090348,nan
0.090643,nan
0.090937,nan
0.091231,nan
0.091526,nan
0.09182,nan
0.092114,nan
0.092408,nan
0.092703,nan
0.092997,nan
0.093291,nan
0.093586,nan
0.09388,nan
0.094174,nan
0.094468,nan
0.094763,nan
0.095057,nan
0.095351,nan
0.095646,nan
0.09594,nan
0.096234,nan
0.096529,nan
0.096823,nan
0.097117,nan
0.097411,nan
0.097706,nan
0.098,nan
0.098294,nan
0.098589,nan
0.098883,nan
0.099177,nan
0.099471,nan
0.099766,nan
0.10006,nan
0.10035,nan
0.10065,nan
0.10094,nan
0.10124,nan
0.10153,nan
0.10183,nan
0.10212,nan
0.10241,nan
0.10271,nan
0.103,nan
0.1033,nan
0.10359,nan
0.10389,nan
0.10418,nan
0.10447,nan
0.10477,nan
0.10506,nan
0.10536,nan
0.10565,nan
0.10595,nan
0.10624,nan
0.10653,nan
0.10683,nan
0.10712,nan
0.10742,nan
0.10771,nan
0.10801,nan
0.1083,nan
0.10859,nan
0.10889,nan
0.10918,nan
0.10948,nan
0.10977,nan
0.11007,nan
0.11036,nan
0.11065,nan
0.11095,nan
0.11124,nan
0.11154,nan
0.11183,nan
0.11213,nan
0.11242,nan
0.11271,nan
0.11301,nan
0.1133,nan
0.1136,nan
0.11389,nan
0.11419,nan
0.11448,nan
0.11477,nan
0.11507,nan
0.11536,nan
0.11566,nan
0.11595,nan
0.11625,nan
0.11654,nan
0.11683,nan
0.11713,nan
0.11742,nan
0.11772,nan
0.11801,nan
0.11831,nan
0.1186,nan
0.11889,nan
0.11919,nan
0.11948,nan
0.11978,nan
0.12007,nan
0.12037,nan
0.12066,nan
0.12095,nan
0.12125,nan
0.12154,nan
0.12184,nan
0.12213,nan
0.12243,nan
0.12272,nan
0.12302,nan
0.12331,nan
0.1236,nan
0.1239,nan
0.12419,nan
0.12449,nan
0.12478,nan
0.12508,nan
0.12537,nan
0.12566,nan
0.12596,nan
0.12625,1.7332e+06
0.12655,1.7153e+06
0.12684,1.6971e+06
0.12714,1.6787e+06
0.12743,1.6601e+06
0.12772,1.6415e+06
0.12802,1.6227e+06
0.12831,1.604e+06
0.12861,1.5852e+06
0.1289,1.5664e+06
0.1292,1.5476e+06
0.12949,1.5289e+06
0.12978,1.5103e+06
0.13008,1.4919e+06
0.13037,1.4736e+06
0.13067,1.4554e+06
0.13096,1.4376e+06
0.13126,1.4199e+06
0.13155,1.4026e+06
0.13184,1.3855e+06
0.13214,1.3688e+06
0.13243,1.3524e+06
0.13273,1.3364e+06
0.13302,1.3206e+06
0.13332,1.3051e+06
0.13361,1.2899e+06
0.1339,1.275e+06
0.1342,1.2602e+06
0.13449,1.2457e+06
0.13479,1.2314e+06
0.13508,1.2174e+06
0.13538,1.2034e+06
0.13567,1.1897e+06
0.13596,1.1762e+06
0.13626,1.1628e+06
0.13655,1.1495e+06
0.13685,1.1364e+06
0.13714,1.1235e+06
0.13744,1.1107e+06
0.13773,1.098e+06
0.13802,1.0854e+06
0.13832,1.073e+06
0.13861,1.0607e+06
0.13891,1.0485e+06
0.1392,1.0364e+06
0.1395,1.0245e+06
0.13979,1.0127e+06
0.14008,1.001e+06
0.14038,9.8952e+05
0.14067,9.7815e+05
0.14097,9.6693e+05
0.14126,9.5587e+05
0.14156,9.4494e+05
0.14185,9.3414e+05
0.14214,9.2343e+05
0.14244,9.128e+05
0.14273,9.0223e+05
0.14303,8.917e+05
0.14332,8.8119e+05
0.14362,8.7067e+05
0.14391,8.6014e+05
0.1442,8.5016e+05
0.1445,8.4051e+05
0.14479,8.3097e+05
0.14509,8.2152e+05
0.14538,8.1217e+05
0.14568,8.0292e+05
0.14597,7.9376e+05
0.14626,7.8469e+05
0.14656,7.7571e+05
0.14685,7.6683e+05
0.14715,7.5803e+05
0.14744,7.4932e+05
0.14774,7.407e+05
0.14803,7.3216e+05
0.14832,7.237e+05
0.14862,7.1533e+05
0.14891,7.0704e+05
0.14921,6.9883e+05
0.1495,6.907e+05
0.1498,6.8264e+05
0.15009,6.7467e+05
0.15038,6.6677e+05
0.15068,6.5895e+05
0.15097,6.512e+05
0.15127,6.4353e+05
0.15156,6.3593e+05
0.15186,6.284e+05
0.15215,6.2094e+05
0.15244,6.1355e+05
0.15274,6.0624e+05
0.15303,5.9899e+05
0.15333,5.9181e+05
0.15362,5.847e+05
0.15392,5.7765e+05
0.15421,5.7067e+05
0.1545,5.6376e+05
0.1548,5.5691e+05
0.15509,5.5013e+05
0.15539,5.4341e+05
0.15568,5.3675e+05
0.15598,5.3015e+05
0.15627,5.2362e+05
0.15656,5.1715e+05
0.15686,5.1073e+05
0.15715,5.0438e+05
0.15745,4.9809e+05
0.15774,4.9185e+05
0.15804,4.8567e+05
0.15833,4.7955e+05
0.15862,4.7349e+05
0.15892,4.6749e+05
0.15921,4.6154e+05
0.15951,4.5564e+05
0.1598,4.4981e+05
0.1601,4.4402e+05
0.16039,4.3829e+05
0.16068,4.3262e+05
0.16098,4.2699e+05
0.16127,4.2142e+05
0.16157,4.159e+05
0.16186,4.1044e+05
0.16216,4.0502e+05
0.16245,3.9966e+05
0.16274,3.9434e+05
0.16304,3.8908e+05
0.16333,3.8387e+05
0.16363,3.787e+05
0.16392,3.7359e+05
0.16422,3.6852e+05
0.16451,3.635e+05
0.1648,3.5852e+05
0.1651,3.536e+05
0.16539,3.4872e+05
0.16569,3.4389e+05
0.16598,3.391e+05
0.16628,3.3436e+05
0.16657,3.2966e+05
0.16686,3.2501e+05
0.16716,3.2041e+05
0.16745,3.1584e+05
0.16775,3.1132e+05
0.16804,3.0685e+05
0.16834,3.0242e+05
0.16863,2.9803e+05
0.16892,2.9368e+05
0.16922,2.8937e+05
0.16951,2.851e+05
0.16981,2.8088e+05
0.1701,2.7669e+05
0.1704,2.7254e+05
0.17069,2.6843e+05
0.17098,2.6436e+05
0.17128,2.6032e+05
0.17157,2.5632e+05
0.17187,2.5236e+05
0.17216,2.4842e+05
0.17246,2.4452e+05
0.17275,2.4065e+05
0.17305,2.3682e+05
0.17334,2.3301e+05
0.17363,2.2924e+05
0.17393,2.2549e+05
0.17422,2.2177e+05
0.17452,2.1808e+05
0.17481,2.1442e+05
0.17511,2.1078e+05
0.1754,2.0717e+05
0.17569,2.0358e+05
0.17599,2.0002e+05
0.17628,1.9649e+05
0.17658,1.9297e+05
0.17687,1.8948e+05
0.17717,1.8601e+05
0.17746,1.8256e+05
0.17775,1.7913e+05
0.17805,1.7572e+05
0.17834,1.7233e+05
0.17864,1.6896e+05
0.17893,1.6561e+05
0.17923,1.6227e+05
0.17952,1.5895e+05
0.17981,1.5565e+05
0.18011,1.5236e+05
0.1804,1.4909e+05
0.1807,1.4584e+05
0.18099,1.4259e+05
0.18129,1.3937e+05
0.18158,1.3615e+05
0.18187,1.3295e+05
0.18217,1.2976e+05
0.18246,1.2658e+05
0.18276,1.2342e+05
0.18305,1.2026e+05
0.18335,1.1712e+05
0.18364,1.1399e+05
0.18393,1.1087e+05
0.18423,1.0775e+05
0.18452,1.0465e+05
0.18482,1.0156e+05
0.18511,98473
0.18541,95398
0.1857,92332
0.18599,89276
0.18629,86228
0.18658,83189
0.18688,80160
0.18717,77141
0.18747,74131
0.18776,71132
0.18805,68145
0.18835,65169
0.18864,62208
0.18894,59261
0.18923,56331
0.18953,53421
0.18982,50533
0.19011,47671
0.19041,44841
0.1907,42048
0.191,39300
0.19129,36608
0.19159,33986
0.19188,31451
0.19217,29027
0.19247,26745
0.19276,24645
0.19306,22779
0.19335,21210
0.19365,20011
0.19394,19253
0.19423,18990
0.19453,19245
0.19482,20000
0.19512,21202
0.19541,22783
0.19571,24671
0.196,-26802
0.19629,-29122
0.19659,-31591
0.19688,-34176
0.19718,-36854
0.19747,-39605
0.19777,-42415
0.19806,-45273
0.19835,-48170
0.19865,-51099
0.19894,-54055
0.19924,-57034
0.19953,-60031
0.19983,-63043
0.20012,-66068
0.20041,-69104
0.20071,-72149
0.201,-75201
0.2013,-78258
0.20159,-81321
0.20189,-84387
0.20218,-87456
0.20247,-90526
0.20277,-93598
0.20306,-96670
0.20336,-99741
0.20365,-1.0281e+05
0.20395,-1.0588e+05
0.20424,-1.0895e+05
0.20453,-1.1201e+05
0.20483,-1.1508e+05
0.20512,-1.1814e+05
0.20542,-1.2119e+05
0.20571,-1.2424e+05
0.20601,-1.2729e+05
0.2063,-1.3034e+05
0.20659,-1.3337e+05
0.20689,-1.3641e+05
0.20718,-1.3944e+05
0.20748,-1.4246e+05
0.20777,-1.4548e+05
0.20807,-1.4849e+05
0.20836,-1.5149e+05
0.20865,-1.5449e+05
0.20895,-1.5748e+05
0.20924,-1.6047e+05
0.20954,-1.6345e+05
0.20983,-1.6642e+05
0.21013,-1.6939e+05
0.21042,-1.7234e+05
0.21071,-1.7529e+05
0.21101,-1.7824e+05
0.2113,-1.8117e+05
0.2116,-1.841e+05
0.21189,-1.8702e+05
0.21219,-1.8993e+05
0.21248,-1.9283e+05
0.21277,-1.9573e+05
0.21307,-1.9862e+05
0.21336,-2.015e+05
0.21366,-2.0437e+05
0.21395,-2.0723e+05
0.21425,-2.1008e+05
0.21454,-2.1293e+05
0.21483,-2.1577e+05
0.21513,-2.186e+05
0.21542,-2.2142e+05
0.21572,-2.2423e+05
0.21601,-2.2703e+05
0.21631,-2.2983e+05
0.2166,-2.3262e+05
0.21689,-2.354e+05
0.21719,-2.3817e+05
0.21748,-2.4093e+05
0.21778,-2.4369e+05
0.21807,-2.4644e+05
0.21837,-2.4918e+05
0.21866,-2.5192e+05
0.21895,-2.5464e+05
0.21925,-2.5736e+05
0.21954,-2.6007e+05
0.21984,-2.6278e+05
0.22013,-2.6548e+05
0.22043,-2.6818e+05
0.22072,-2.7087e+05
0.22102,-2.7356e+05
0.22131,-2.7624e+05
0.2216,-2.7892e+05
0.2219,-2.816e+05
0.22219,-2.8428e+05
0.22249,-2.8696e+05
0.22278,-2.8964e+05
0.22308,-2.9232e+05
0.22337,-2.95e+05
0.22366,-2.9769e+05
0.22396,-3.0037e+05
0.22425,-3.0306e+05
0.22455,-3.0575e+05
0.22484,-3.0845e+05
0.22514,-3.1115e+05
0.22543,-3.1386e+05
0.22572,-3.1657e+05
0.22602,-3.1929e+05
0.22631,-3.2202e+05
0.22661,-3.2475e+05
0.2269,-3.2749e+05
0.2272,-3.3024e+05
0.22749,-3.3301e+05
0.22778,-3.3578e+05
0.22808,-3.3856e+05
0.22837,-3.4135e+05
0.22867,-3.4415e+05
0.22896,-3.4697e+05
0.22926,-3.498e+05
0.22955,-3.5264e+05
0.22984,-3.5549e+05
0.23014,-3.5836e+05
0.23043,-3.6124e+05
0.23073,-3.6414e+05
0.23102,-3.6706e+05
0.23132,-3.6999e+05
0.23161,-3.7293e+05
0.2319,-3.759e+05
0.2322,-3.7888e+05
0.23249,-3.8188e+05
0.23279,-3.849e+05
0.23308,-3.8793e+05
0.23338,-3.9099e+05
0.23367,-3.9407e+05
0.23396,-3.9716e+05
0.23426,-4.0028e+05
0.23455,-4.0342e+05
0.23485,-4.0658e+05
0.23514,-4.0976e+05
0.23544,-4.1296e+05
0.23573,-4.1619e+05
0.23602,-4.1944e+05
0.23632,-4.2271e+05
0.23661,-4.2601e+05
0.23691,-4.2934e+05
0.2372,-4.3268e+05
0.2375,-4.3606e+05
0.23779,-4.3945e+05
0.23808,-4.4288e+05
0.23838,-4.4633e+05
0.23867,-4.4981e+05
0.23897,-4.5331e+05
0.23926,-4.5685e+05
0.23956,-4.6041e+05
0.23985,-4.64e+05
0.24014,-4.6762e+05
0.24044,-4.7126e+05
0.24073,-4.7494e+05
0.24103,-4.7865e+05
0.24132,-4.8238e+05
0.24162,-4.8615e+05
0.24191,-4.8995e+05
0.2422,-4.9377e+05
0.2425,-4.9763e+05
0.24279,-5.0153e+05
0.24309,-5.0545e+05
0.24338,-5.0941e+05
0.24368,-5.134e+05
0.24397,-5.1742e+05
0.24426,-5.2147e+05
0.24456,-5.2556e+05
0.24485,-5.2968e+05
0.24515,-5.3384e+05
0.24544,-5.3803e+05
0.24574,-5.4226e+05
0.24603,-5.4653e+05
0.24632,-5.5083e+05
0.24662,-5.5517e+05
0.24691,-5.5955e+05
0.24721,-5.6396e+05
0.2475,-5.6841e+05
0.2478,-5.7291e+05
0.24809,-5.7744e+05
0.24838,-5.8201e+05
0.24868,-5.8662e+05
0.24897,-5.9127e+05
0.24927,-5.9596e+05
0.24956,-6.0069e+05
0.24986,-6.0547e+05
0.25015,-6.1029e+05
0.25044,-6.1514e+05
0.25074,-6.2005e+05
0.25103,-6.2499e+05
0.25133,-6.2998e+05
0.25162,-6.3501e+05
0.25192,-6.4008e+05
0.25221,-6.452e+05
0.2525,-6.5036e+05
0.2528,-6.5557e+05
0.25309,-6.6083e+05
0.25339,-6.6612e+05
0.25368,-6.7147e+05
0.25398,-6.7686e+05
0.25427,-6.8229e+05
0.25456,-6.8777e+05
0.25486,-6.933e+05
0.25515,-6.9888e+05
0.25545,-7.045e+05
0.25574,-7.1017e+05
0.25604,-7.1589e+05
0.25633,-7.2165e+05
0.25662,-7.2746e+05
0.25692,-7.3332e+05
0.25721,-7.3923e+05
0.25751,-7.4519e+05
0.2578,-7.5119e+05
0.2581,-7.5725e+05
0.25839,-7.6335e+05
0.25868,-7.695e+05
0.25898,-7.7571e+05
0.25927,-7.8196e+05
0.25957,-7.8826e+05
0.25986,-7.9461e+05
0.26016,-8.0101e+05
0.26045,-8.0746e+05
0.26074,-8.1396e+05
0.26104,-8.2052e+05
0.26133,-8.2712e+05
0.26163,-8.3377e+05
0.26192,-8.4048e+05
0.26222,-8.4723e+05
0.26251,-8.5404e+05
0.2628,-8.6089e+05
0.2631,-8.678e+05
0.26339,-8.7476e+05
0.26369,-8.8177e+05
0.26398,-8.8884e+05
0.26428,-8.9595e+05
0.26457,-9.0312e+05
0.26486,-9.1034e+05
0.26516,-9.1761e+05
0.26545,-9.2493e+05
0.26575,-9.323e+05
0.26604,-9.3973e+05
0.26634,-9.4721e+05
0.26663,-9.5474e+05
0.26692,-9.6232e+05
0.26722,-9.6996e+05
0.26751,-9.7764e+05
0.26781,-9.8538e+05
0.2681,-9.9318e+05
0.2684,-1.001e+06
0.26869,-1.0089e+06
0.26898,-1.0169e+06
0.26928,-1.0249e+06
0.26957,-1.0329e+06
0.26987,-1.041e+06
0.27016,-1.0492e+06
0.27046,-1.0574e+06
0.27075,-1.0656e+06
0.27105,-1.0739e+06
0.27134,-1.0822e+06
0.27163,-1.0906e+06
0.27193,-1.099e+06
0.27222,-1.1074e+06
0.27252,-1.1159e+06
0.27281,-1.1243e+06
0.27311,-1.1329e+06
0.2734,-1.1414e+06
0.27369,-1.15e+06
0.27399,-1.1586e+06
0.27428,-1.1672e+06
0.27458,-1.1759e+06
0.27487,-1.1846e+06
0.27517,-1.1933e+06
0.27546,-1.202e+06
0.27575,-1.2107e+06
0.27605,-1.2195e+06
0.27634,-1.2282e+06
0.27664,-1.237e+06
0.27693,-1.2458e+06
0.27723,-1.2546e+06
0.27752,-1.2634e+06
0.27781,-1.2723e+06
0.27811,-1.2811e+06
0.2784,-1.29e+06
0.2787,-1.2989e+06
0.27899,-1.3077e+06
0.27929,-1.3166e+06
0.27958,-1.3255e+06
0.27987,-1.3345e+06
0.28017,-1.3434e+06
0.28046,-1.3523e+06
0.28076,-1.3612e+06
0.28105,-1.3702e+06
0.28135,-1.3792e+06
0.28164,-1.3881e+06
0.28193,-1.3971e+06
0.28223,-1.4061e+06
0.28252,-1.4151e+06
0.28282,-1.4241e+06
0.28311,-1.4331e+06
0.28341,-1.4422e+06
0.2837,-1.4512e+06
0.28399,-1.4603e+06
0.28429,-1.4694e+06
0.28458,-1.4785e+06
0.28488,-1.4877e+06
0.28517,-1.4968e+06
0.28547,-1.506e+06
0.28576,-1.5152e+06
0.28605,-1.5244e+06
0.28635,-1.5337e+06
0.28664,-1.543e+06
0.28694,-1.5523e+06
0.28723,-1.5616e+06
0.28753,-1.571e+06
0.28782,-1.5805e+06
0.28811,-1.59e+06
0.28841,-1.5995e+06
0.2887,-1.6091e+06
0.289,-1.6187e+06
0.28929,-1.6284e+06
0.28959,-1.6381e+06
0.28988,-1.6479e+06
0.29017,-1.6578e+06
0.29047,-1.6677e+06
0.29076,-1.6777e+06
0.29106,-1.6878e+06
0.29135,-1.698e+06
0.29165,-1.7082e+06
0.29194,-1.7186e+06
0.29223,-1.729e+06
0.29253,-1.7396e+06
0.29282,-1.7502e+06
0.29312,-1.761e+06
0.29341,-1.7718e+06
0.29371,-1.7828e+06
0.294,-1.7939e+06


==> images/data/team7_AV_A_evaluation_line_nsub_6_deg_4_refined.csv <==
0,8.1379e+05
0.00029429,8.1348e+05
0.00058859,8.1321e+05
0.00088288,8.1299e+05
0.0011772,8.1281e+05
0.0014715,8.1268e+05
0.0017658,8.126e+05
0.0020601,8.1258e+05
0.0023544,8.126e+05
0.0026486,8.1269e+05
0.0029429,8.1282e+05
0.0032372,8.1302e+05
0.0035315,8.1328e+05
0.0038258,8.1361e+05
0.0041201,8.14e+05
0.0044144,8.1446e+05
0.0047087,8.1498e+05
0.005003,8.1558e+05
0.0052973,8.1625e+05
0.0055916,8.1698e+05
0.0058859,8.1777e+05
0.0061802,8.1863e+05
0.0064745,8.1955e+05
0.0067688,8.2053e+05
0.0070631,8.2157e+05
0.0073574,8.2265e+05
0.0076517,8.2379e+05
0.0079459,8.2498e+05
0.0082402,8.2621e+05
0.0085345,8.275e+05
0.0088288,8.2883e+05
0.0091231,8.3021e+05
0.0094174,8.3164e+05
0.0097117,8.3311e+05
0.010006,8.3464e+05
0.0103,8.3621e+05
0.010595,8.3783e+05
0.010889,8.395e+05
0.011183,8.4123e+05
0.011477,8.43e+05
0.011772,8.4484e+05
0.012066,8.4672e+05
0.01236,8.4866e+05
0.012655,8.5067e+05
0.012949,8.5274e+05
0.013243,8.5488e+05
0.013538,8.5711e+05
0.013832,8.5944e+05
0.014126,8.6189e+05
0.01442,8.6447e+05
0.014715,8.672e+05
0.015009,8.7012e+05
0.015303,8.7323e+05
0.015598,8.7659e+05
0.015892,8.8024e+05
0.016186,8.8423e+05
0.01648,8.8864e+05
0.016775,8.9357e+05
0.017069,8.9911e+05
0.017363,9.0538e+05
0.017658,9.1252e+05
0.017952,9.2068e+05
0.018246,nan
0.018541,nan
0.018835,nan
0.019129,nan
0.019423,nan
0.019718,nan
0.020012,nan
0.020306,nan
0.020601,nan
0.020895,nan
0.021189,nan
0.021483,nan
0.021778,nan
0.022072,nan
0.022366,nan
0.022661,nan
0.022955,nan
0.023249,nan
0.023544,nan
0.023838,nan
0.024132,nan
0.024426,nan
0.024721,nan
0.025015,nan
0.025309,nan
0.025604,nan
0.025898,nan
0.026192,nan
0.026486,nan
0.026781,nan
0.027075,nan
0.027369,nan
0.027664,nan
0.027958,nan
0.028252,nan
0.028547,nan
0.028841,nan
0.029135,nan
0.029429,nan
0.029724,nan
0.030018,nan
0.030312,nan
0.030607,nan
0.030901,nan
0.031195,nan
0.031489,nan
0.031784,nan
0.032078,nan
0.032372,nan
0.032667,nan
0.032961,nan
0.033255,nan
0.03355,nan
0.033844,nan
0.034138,nan
0.034432,nan
0.034727,nan
0.035021,nan
0.035315,nan
0.03561,nan
0.035904,nan
0.036198,nan
0.036492,nan
0.036787,nan
0.037081,nan
0.037375,nan
0.03767,nan
0.037964,nan
0.038258,nan
0.038553,nan
0.038847,nan
0.039141,nan
0.039435,nan
0.03973,nan
0.040024,nan
0.040318,nan
0.040613,nan
0.040907,nan
0.041201,nan
0.041495,nan
0.04179,nan
0.042084,nan
0.042378,nan
0.042673,nan
0.042967,nan
0.043261,nan
0.043556,nan
0.04385,nan
0.044144,nan
0.044438,nan
0.044733,nan
0.045027,nan
0.045321,nan
0.045616,nan
0.04591,nan
0.046204,nan
0.046498,nan
0.046793,nan
0.047087,nan
0.047381,nan
0.047676,nan
0.04797,nan
0.048264,nan
0.048559,nan
0.048853,nan
0.049147,nan
0.049441,nan
0.049736,nan
0.05003,nan
0.050324,nan
0.050619,nan
0.050913,nan
0.051207,nan
0.051502,nan
0.051796,nan
0.05209,nan
0.052384,nan
0.052679,nan
0.052973,nan
0.053267,nan
0.053562,nan
0.053856,nan
0.05415,nan
0.054444,nan
0.054739,nan
0.055033,nan
0.055327,nan
0.055622,nan
0.055916,nan
0.05621,nan
0.056505,nan
0.056799,nan
0.057093,nan
0.057387,nan
0.057682,nan
0.057976,nan
0.05827,nan
0.058565,nan
0.058859,nan
0.059153,nan
0.059447,nan
0.059742,nan
0.060036,nan
0.06033,nan
0.060625,nan
0.060919,nan
0.061213,nan
0.061508,nan
0.061802,nan
0.062096,nan
0.06239,nan
0.062685,nan
0.062979,nan
0.063273,nan
0.063568,nan
0.063862,nan
0.064156,nan
0.06445,nan
0.064745,nan
0.065039,nan
0.065333,nan
0.065628,nan
0.065922,nan
0.066216,nan
0.066511,nan
0.066805,nan
0.067099,nan
0.067393,nan
0.067688,nan
0.067982,nan
0.068276,nan
0.068571,nan
0.068865,nan
0.069159,nan
0.069453,nan
0.069748,nan
0.070042,nan
0.070336,nan
0.070631,nan
0.070925,nan
0.071219,nan
0.071514,nan
0.071808,nan
0.072102,nan
0.072396,nan
0.072691,nan
0.072985,nan
0.073279,nan
0.073574,nan
0.073868,nan
0.074162,nan
0.074456,nan
0.074751,nan
0.075045,nan
0.075339,nan
0.075634,nan
0.075928,nan
0.076222,nan
0.076517,nan
0.076811,nan
0.077105,nan
0.077399,nan
0.077694,nan
0.077988,nan
0.078282,nan
0.078577,nan
0.078871,nan
0.079165,nan
0.079459,nan
0.079754,nan
0.080048,nan
0.080342,nan
0.080637,nan
0.080931,nan
0.081225,nan
0.08152,nan
0.081814,nan
0.082108,nan
0.082402,nan
0.082697,nan
0.082991,nan
0.083285,nan
0.08358,nan
0.083874,nan
0.084168,nan
0.084462,nan
0.084757,nan
0.085051,nan
0.085345,nan
0.08564,nan
0.085934,nan
0.086228,nan
0.086523,nan
0.086817,nan
0.087111,nan
0.087405,nan
0.0877,nan
0.087994,nan
0.088288,nan
0.088583,nan
0.088877,nan
0.089171,nan
0.089465,nan
0.08976,nan
0.090054,nan
0.090348,nan
0.090643,nan
0.090937,nan
0.091231,nan
0.091526,nan
0.09182,nan
0.092114,nan
0.092408,nan
0.092703,nan
0.092997,nan
0.093291,nan
0.093586,nan
0.09388,nan
0.094174,nan
0.094468,nan
0.094763,nan
0.095057,nan
0.095351,nan
0.095646,nan
0.09594,nan
0.096234,nan
0.096529,nan
0.096823,nan
0.097117,nan
0.097411,nan
0.097706,nan
0.098,nan
0.098294,nan
0.098589,nan
0.098883,nan
0.099177,nan
0.099471,nan
0.099766,nan
0.10006,nan
0.10035,nan
0.10065,nan
0.10094,nan
0.10124,nan
0.10153,nan
0.10183,nan
0.10212,nan
0.10241,nan
0.10271,nan
0.103,nan
0.1033,nan
0.10359,nan
0.10389,nan
0.10418,nan
0.10447,nan
0.10477,nan
0.10506,nan
0.10536,nan
0.10565,nan
0.10595,nan
0.10624,nan
0.10653,nan
0.10683,nan
0.10712,nan
0.10742,nan
0.10771,nan
0.10801,nan
0.1083,nan
0.10859,nan
0.10889,nan
0.10918,nan
0.10948,nan
0.10977,nan
0.11007,nan
0.11036,nan
0.11065,nan
0.11095,nan
0.11124,nan
0.11154,nan
0.11183,nan
0.11213,nan
0.11242,nan
0.11271,nan
0.11301,nan
0.1133,nan
0.1136,nan
0.11389,nan
0.11419,nan
0.11448,nan
0.11477,nan
0.11507,nan
0.11536,nan
0.11566,nan
0.11595,nan
0.11625,nan
0.11654,nan
0.11683,nan
0.11713,nan
0.11742,nan
0.11772,nan
0.11801,nan
0.11831,nan
0.1186,nan
0.11889,nan
0.11919,nan
0.11948,nan
0.11978,nan
0.12007,nan
0.12037,nan
0.12066,nan
0.12095,nan
0.12125,nan
0.12154,nan
0.12184,nan
0.12213,nan
0.12243,nan
0.12272,nan
0.12302,nan
0.12331,nan
0.1236,nan
0.1239,nan
0.12419,nan
0.12449,nan
0.12478,nan
0.12508,nan
0.12537,nan
0.12566,nan
0.12596,nan
0.12625,1.7288e+06
0.12655,1.7067e+06
0.12684,1.6854e+06
0.12714,1.6647e+06
0.12743,1.6447e+06
0.12772,1.6252e+06
0.12802,1.6062e+06
0.12831,1.5875e+06
0.12861,1.5692e+06
0.1289,1.5513e+06
0.1292,1.5336e+06
0.12949,1.5163e+06
0.12978,1.4992e+06
0.13008,1.4824e+06
0.13037,1.4659e+06
0.13067,1.4496e+06
0.13096,1.4336e+06
0.13126,1.4178e+06
0.13155,1.4022e+06
0.13184,1.3868e+06
0.13214,1.3716e+06
0.13243,1.3566e+06
0.13273,1.3417e+06
0.13302,1.3271e+06
0.13332,1.3125e+06
0.13361,1.2981e+06
0.1339,1.2839e+06
0.1342,1.2698e+06
0.13449,1.2558e+06
0.13479,1.242e+06
0.13508,1.2283e+06
0.13538,1.2147e+06
0.13567,1.2012e+06
0.13596,1.1879e+06
0.13626,1.1747e+06
0.13655,1.1616e+06
0.13685,1.1486e+06
0.13714,1.1357e+06
0.13744,1.123e+06
0.13773,1.1103e+06
0.13802,1.0977e+06
0.13832,1.0852e+06
0.13861,1.0727e+06
0.13891,1.0604e+06
0.1392,1.048e+06
0.1395,1.0358e+06
0.13979,1.0237e+06
0.14008,1.0116e+06
0.14038,9.9971e+05
0.14067,9.8796e+05
0.14097,9.7642e+05
0.14126,9.6512e+05
0.14156,9.5408e+05
0.14185,9.4333e+05
0.14214,9.3283e+05
0.14244,9.2255e+05
0.14273,9.1241e+05
0.14303,9.023e+05
0.14332,8.9211e+05
0.14362,8.8169e+05
0.14391,8.7085e+05
0.1442,8.5989e+05
0.1445,8.4916e+05
0.14479,8.386e+05
0.14509,8.282e+05
0.14538,8.1795e+05
0.14568,8.0785e+05
0.14597,7.9791e+05
0.14626,7.881e+05
0.14656,7.7844e+05
0.14685,7.6892e+05
0.14715,7.5954e+05
0.14744,7.5028e+05
0.14774,7.4116e+05
0.14803,7.3217e+05
0.14832,7.2329e+05
0.14862,7.1454e+05
0.14891,7.0591e+05
0.14921,6.974e+05
0.1495,6.89e+05
0.1498,6.8071e+05
0.15009,6.7252e+05
0.15038,6.6445e+05
0.15068,6.5647e+05
0.15097,6.486e+05
0.15127,6.4083e+05
0.15156,6.3316e+05
0.15186,6.2557e+05
0.15215,6.1809e+05
0.15244,6.1069e+05
0.15274,6.0338e+05
0.15303,5.9616e+05
0.15333,5.8902e+05
0.15362,5.8196e+05
0.15392,5.7499e+05
0.15421,5.6809e+05
0.1545,5.6128e+05
0.1548,5.5454e+05
0.15509,5.4787e+05
0.15539,5.4127e+05
0.15568,5.3475e+05
0.15598,5.283e+05
0.15627,5.2191e+05
0.15656,5.1559e+05
0.15686,5.0934e+05
0.15715,5.0315e+05
0.15745,4.9703e+05
0.15774,4.9097e+05
0.15804,4.8496e+05
0.15833,4.7902e+05
0.15862,4.7313e+05
0.15892,4.6731e+05
0.15921,4.6153e+05
0.15951,4.5582e+05
0.1598,4.5015e+05
0.1601,4.4455e+05
0.16039,4.3899e+05
0.16068,4.3348e+05
0.16098,4.2803e+05
0.16127,4.2262e+05
0.16157,4.1726e+05
0.16186,4.1195e+05
0.16216,4.0669e+05
0.16245,4.0147e+05
0.16274,3.963e+05
0.16304,3.9118e+05
0.16333,3.861e+05
0.16363,3.8106e+05
0.16392,3.7606e+05
0.16422,3.7111e+05
0.16451,3.662e+05
0.1648,3.6133e+05
0.1651,3.565e+05
0.16539,3.5171e+05
0.16569,3.4696e+05
0.16598,3.4225e+05
0.16628,3.3758e+05
0.16657,3.3295e+05
0.16686,3.2835e+05
0.16716,3.2379e+05
0.16745,3.1927e+05
0.16775,3.1478e+05
0.16804,3.1033e+05
0.16834,3.0591e+05
0.16863,3.0153e+05
0.16892,2.9718e+05
0.16922,2.9287e+05
0.16951,2.8859e+05
0.16981,2.8434e+05
0.1701,2.8013e+05
0.1704,2.7595e+05
0.17069,2.718e+05
0.17098,2.6768e+05
0.17128,2.6359e+05
0.17157,2.5954e+05
0.17187,2.5551e+05
0.17216,2.5151e+05
0.17246,2.4755e+05
0.17275,2.4361e+05
0.17305,2.397e+05
0.17334,2.3582e+05
0.17363,2.3196e+05
0.17393,2.2813e+05
0.17422,2.2433e+05
0.17452,2.2056e+05
0.17481,2.1681e+05
0.17511,2.1309e+05
0.1754,2.0939e+05
0.17569,2.0572e+05
0.17599,2.0207e+05
0.17628,1.9844e+05
0.17658,1.9484e+05
0.17687,1.9126e+05
0.17717,1.8771e+05
0.17746,1.8417e+05
0.17775,1.8066e+05
0.17805,1.7717e+05
0.17834,1.7369e+05
0.17864,1.7024e+05
0.17893,1.6681e+05
0.17923,1.634e+05
0.17952,1.6001e+05
0.17981,1.5663e+05
0.18011,1.5327e+05
0.1804,1.4994e+05
0.1807,1.4661e+05
0.18099,1.4331e+05
0.18129,1.4002e+05
0.18158,1.3675e+05
0.18187,1.3349e+05
0.18217,1.3025e+05
0.18246,1.2703e+05
0.18276,1.2382e+05
0.18305,1.2062e+05
0.18335,1.1744e+05
0.18364,1.1427e+05
0.18393,1.1111e+05
0.18423,1.0797e+05
0.18452,1.0484e+05
0.18482,1.0172e+05
0.18511,98621
0.18541,95530
0.1857,92451
0.18599,89384
0.18629,86329
0.18658,83287
0.18688,80257
0.18717,77240
0.18747,74235
0.18776,71244
0.18805,68266
0.18835,65304
0.18864,62356
0.18894,59426
0.18923,56513
0.18953,53621
0.18982,50751
0.19011,47907
0.19041,45093
0.1907,42314
0.191,39575
0.19129,36886
0.19159,34258
0.19188,31705
0.19217,29247
0.19247,26908
0.19276,24722
0.19306,22734
0.19335,21000
0.19365,19588
0.19394,18572
0.19423,18019
0.19453,17974
0.19482,18441
0.19512,19383
0.19541,20739
0.19571,22434
0.196,-24399
0.19629,-26575
0.19659,-28916
0.19688,-31386
0.19718,-33958
0.19747,-36613
0.19777,-39333
0.19806,-42108
0.19835,-44929
0.19865,-47788
0.19894,-50680
0.19924,-53600
0.19953,-56545
0.19983,-59512
0.20012,-62499
0.20041,-65504
0.20071,-68525
0.201,-71561
0.2013,-74610
0.20159,-77672
0.20189,-80746
0.20218,-83832
0.20247,-86928
0.20277,-90034
0.20306,-93149
0.20336,-96273
0.20365,-99407
0.20395,-1.0255e+05
0.20424,-1.057e+05
0.20453,-1.0885e+05
0.20483,-1.1202e+05
0.20512,-1.1519e+05
0.20542,-1.1837e+05
0.20571,-1.2155e+05
0.20601,-1.2474e+05
0.2063,-1.2794e+05
0.20659,-1.3114e+05
0.20689,-1.3435e+05
0.20718,-1.3757e+05
0.20748,-1.4079e+05
0.20777,-1.4401e+05
0.20807,-1.4724e+05
0.20836,-1.5047e+05
0.20865,-1.5371e+05
0.20895,-1.5695e+05
0.20924,-1.602e+05
0.20954,-1.6345e+05
0.20983,-1.667e+05
0.21013,-1.6996e+05
0.21042,-1.7322e+05
0.21071,-1.7648e+05
0.21101,-1.7974e+05
0.2113,-1.8301e+05
0.2116,-1.8628e+05
0.21189,-1.8955e+05
0.21219,-1.9283e+05
0.21248,-1.961e+05
0.21277,-1.9938e+05
0.21307,-2.0266e+05
0.21336,-2.0593e+05
0.21366,-2.0921e+05
0.21395,-2.1249e+05
0.21425,-2.1577e+05
0.21454,-2.1905e+05
0.21483,-2.2233e+05
0.21513,-2.2561e+05
0.21542,-2.2889e+05
0.21572,-2.3217e+05
0.21601,-2.3545e+05
0.21631,-2.3872e+05
0.2166,-2.42e+05
0.21689,-2.4527e+05
0.21719,-2.4854e+05
0.21748,-2.5181e+05
0.21778,-2.5508e+05
0.21807,-2.5834e+05
0.21837,-2.616e+05
0.21866,-2.6486e+05
0.21895,-2.6812e+05
0.21925,-2.7137e+05
0.21954,-2.7462e+05
0.21984,-2.7787e+05
0.22013,-2.8111e+05
0.22043,-2.8435e+05
0.22072,-2.8758e+05
0.22102,-2.9081e+05
0.22131,-2.9404e+05
0.2216,-2.9726e+05
0.2219,-3.0047e+05
0.22219,-3.0369e+05
0.22249,-3.0689e+05
0.22278,-3.101e+05
0.22308,-3.133e+05
0.22337,-3.1649e+05
0.22366,-3.1968e+05
0.22396,-3.2287e+05
0.22425,-3.2605e+05
0.22455,-3.2922e+05
0.22484,-3.324e+05
0.22514,-3.3557e+05
0.22543,-3.3873e+05
0.22572,-3.4189e+05
0.22602,-3.4505e+05
0.22631,-3.482e+05
0.22661,-3.5135e+05
0.2269,-3.545e+05
0.2272,-3.5764e+05
0.22749,-3.6078e+05
0.22778,-3.6392e+05
0.22808,-3.6706e+05
0.22837,-3.7019e+05
0.22867,-3.7332e+05
0.22896,-3.7645e+05
0.22926,-3.7958e+05
0.22955,-3.8271e+05
0.22984,-3.8583e+05
0.23014,-3.8896e+05
0.23043,-3.9208e+05
0.23073,-3.9521e+05
0.23102,-3.9833e+05
0.23132,-4.0146e+05
0.23161,-4.0459e+05
0.2319,-4.0772e+05
0.2322,-4.1085e+05
0.23249,-4.1398e+05
0.23279,-4.1711e+05
0.23308,-4.2025e+05
0.23338,-4.2339e+05
0.23367,-4.2654e+05
0.23396,-4.2969e+05
0.23426,-4.3284e+05
0.23455,-4.36e+05
0.23485,-4.3916e+05
0.23514,-4.4233e+05
0.23544,-4.4551e+05
0.23573,-4.4869e+05
0.23602,-4.5188e+05
0.23632,-4.5508e+05
0.23661,-4.5829e+05
0.23691,-4.615e+05
0.2372,-4.6473e+05
0.2375,-4.6796e+05
0.23779,-4.7121e+05
0.23808,-4.7446e+05
0.23838,-4.7773e+05
0.23867,-4.8101e+05
0.23897,-4.843e+05
0.23926,-4.876e+05
0.23956,-4.9092e+05
0.23985,-4.9425e+05
0.24014,-4.976e+05
0.24044,-5.0096e+05
0.24073,-5.0434e+05
0.24103,-5.0773e+05
0.24132,-5.1114e+05
0.24162,-5.1457e+05
0.24191,-5.1801e+05
0.2422,-5.2148e+05
0.2425,-5.2496e+05
0.24279,-5.2846e+05
0.24309,-5.3199e+05
0.24338,-5.3553e+05
0.24368,-5.391e+05
0.24397,-5.4269e+05
0.24426,-5.463e+05
0.24456,-5.4993e+05
0.24485,-5.5359e+05
0.24515,-5.5727e+05
0.24544,-5.6098e+05
0.24574,-5.6472e+05
0.24603,-5.6848e+05
0.24632,-5.7227e+05
0.24662,-5.7608e+05
0.24691,-5.7993e+05
0.24721,-5.838e+05
0.2475,-5.877e+05
0.2478,-5.9164e+05
0.24809,-5.956e+05
0.24838,-5.9959e+05
0.24868,-6.0362e+05
0.24897,-6.0768e+05
0.24927,-6.1178e+05
0.24956,-6.159e+05
0.24986,-6.2007e+05
0.25015,-6.2426e+05
0.25044,-6.285e+05
0.25074,-6.3277e+05
0.25103,-6.3707e+05
0.25133,-6.4142e+05
0.25162,-6.458e+05
0.25192,-6.5022e+05
0.25221,-6.5468e+05
0.2525,-6.5918e+05
0.2528,-6.6372e+05
0.25309,-6.683e+05
0.25339,-6.7292e+05
0.25368,-6.7758e+05
0.25398,-6.8229e+05
0.25427,-6.8704e+05
0.25456,-6.9183e+05
0.25486,-6.9667e+05
0.25515,-7.0155e+05
0.25545,-7.0648e+05
0.25574,-7.1145e+05
0.25604,-7.1647e+05
0.25633,-7.2154e+05
0.25662,-7.2665e+05
0.25692,-7.3181e+05
0.25721,-7.3702e+05
0.25751,-7.4228e+05
0.2578,-7.4758e+05
0.2581,-7.5294e+05
0.25839,-7.5834e+05
0.25868,-7.638e+05
0.25898,-7.6931e+05
0.25927,-7.7487e+05
0.25957,-7.8048e+05
0.25986,-7.8614e+05
0.26016,-7.9186e+05
0.26045,-7.9763e+05
0.26074,-8.0345e+05
0.26104,-8.0933e+05
0.26133,-8.1526e+05
0.26163,-8.2125e+05
0.26192,-8.2729e+05
0.26222,-8.3339e+05
0.26251,-8.3954e+05
0.2628,-8.4575e+05
0.2631,-8.5202e+05
0.26339,-8.5835e+05
0.26369,-8.6473e+05
0.26398,-8.7117e+05
0.26428,-8.7767e+05
0.26457,-8.8423e+05
0.26486,-8.9084e+05
0.26516,-8.9752e+05
0.26545,-9.0426e+05
0.26575,-9.1105e+05
0.26604,-9.1791e+05
0.26634,-9.2483e+05
0.26663,-9.3181e+05
0.26692,-9.3886e+05
0.26722,-9.4596e+05
0.26751,-9.5313e+05
0.26781,-9.6036e+05
0.2681,-9.6766e+05
0.2684,-9.7502e+05
0.26869,-9.8244e+05
0.26898,-9.8993e+05
0.26928,-9.9748e+05
0.26957,-1.0051e+06
0.26987,-1.0128e+06
0.27016,-1.0205e+06
0.27046,-1.0283e+06
0.27075,-1.0362e+06
0.27105,-1.0442e+06
0.27134,-1.0522e+06
0.27163,-1.0603e+06
0.27193,-1.0684e+06
0.27222,-1.0766e+06
0.27252,-1.0849e+06
0.27281,-1.0932e+06
0.27311,-1.1016e+06
0.2734,-1.11e+06
0.27369,-1.1186e+06
0.27399,-1.1271e+06
0.27428,-1.1358e+06
0.27458,-1.1445e+06
0.27487,-1.1532e+06
0.27517,-1.162e+06
0.27546,-1.1709e+06
0.27575,-1.1798e+06
0.27605,-1.1887e+06
0.27634,-1.1977e+06
0.27664,-1.2068e+06
0.27693,-1.2159e+06
0.27723,-1.225e+06
0.27752,-1.2342e+06
0.27781,-1.2435e+06
0.27811,-1.2527e+06
0.2784,-1.2621e+06
0.2787,-1.2714e+06
0.27899,-1.2808e+06
0.27929,-1.2902e+06
0.27958,-1.2997e+06
0.27987,-1.3092e+06
0.28017,-1.3187e+06
0.28046,-1.3282e+06
0.28076,-1.3378e+06
0.28105,-1.3474e+06
0.28135,-1.357e+06
0.28164,-1.3666e+06
0.28193,-1.3763e+06
0.28223,-1.386e+06
0.28252,-1.3957e+06
0.28282,-1.4054e+06
0.28311,-1.4151e+06
0.28341,-1.4248e+06
0.2837,-1.4346e+06
0.28399,-1.4443e+06
0.28429,-1.4541e+06
0.28458,-1.4639e+06
0.28488,-1.4736e+06
0.28517,-1.4834e+06
0.28547,-1.4932e+06
0.28576,-1.503e+06
0.28605,-1.5128e+06
0.28635,-1.5226e+06
0.28664,-1.5324e+06
0.28694,-1.5422e+06
0.28723,-1.552e+06
0.28753,-1.5618e+06
0.28782,-1.5716e+06
0.28811,-1.5814e+06
0.28841,-1.5913e+06
0.2887,-1.6011e+06
0.289,-1.6109e+06
0.28929,-1.6207e+06
0.28959,-1.6306e+06
0.28988,-1.6404e+06
0.29017,-1.6503e+06
0.29047,-1.6601e+06
0.29076,-1.67e+06
0.29106,-1.6799e+06
0.29135,-1.6898e+06
0.29165,-1.6998e+06
0.29194,-1.7098e+06
0.29223,-1.7197e+06
0.29253,-1.7298e+06
0.29282,-1.7399e+06
0.29312,-1.75e+06
0.29341,-1.7601e+06
0.29371,-1.7703e+06
0.294,-1.7806e+06


==> images/data/team7_Hphi_evaluation_line_nsub_6_deg_3_refined.csv <==
0,8.0705e+05
0.00029429,8.0597e+05
0.00058859,8.0502e+05
0.00088288,8.0418e+05
0.0011772,8.0346e+05
0.0014715,8.0285e+05
0.0017658,8.0235e+05
0.0020601,8.0194e+05
0.0023544,8.0162e+05
0.0026486,8.014e+05
0.0029429,8.0127e+05
0.0032372,8.0122e+05
0.0035315,8.0127e+05
0.0038258,8.0141e+05
0.0041201,8.0165e+05
0.0044144,8.0197e+05
0.0047087,8.0239e+05
0.005003,8.0289e+05
0.0052973,8.0348e+05
0.0055916,8.0415e+05
0.0058859,8.0491e+05
0.0061802,8.0575e+05
0.0064745,8.0665e+05
0.0067688,8.076e+05
0.0070631,8.0861e+05
0.0073574,8.0967e+05
0.0076517,8.1079e+05
0.0079459,8.1197e+05
0.0082402,8.132e+05
0.0085345,8.1451e+05
0.0088288,8.1587e+05
0.0091231,8.1731e+05
0.0094174,8.1878e+05
0.0097117,8.203e+05
0.010006,8.2186e+05
0.0103,8.2347e+05
0.010595,8.2514e+05
0.010889,8.2685e+05
0.011183,8.2863e+05
0.011477,8.3048e+05
0.011772,8.3239e+05
0.012066,8.3439e+05
0.01236,8.3652e+05
0.012655,8.3883e+05
0.012949,8.4131e+05
0.013243,8.4398e+05
0.013538,8.4684e+05
0.013832,8.499e+05
0.014126,8.5316e+05
0.01442,8.5663e+05
0.014715,8.6031e+05
0.015009,8.6422e+05
0.015303,8.6902e+05
0.015598,8.7533e+05
0.015892,8.8313e+05
0.016186,8.9245e+05
0.01648,9.0329e+05
0.016775,9.1566e+05
0.017069,9.2955e+05
0.017363,9.4497e+05
0.017658,9.6193e+05
0.017952,9.8043e+05
0.018246,nan
0.018541,nan
0.018835,nan
0.019129,nan
0.019423,nan
0.019718,nan
0.020012,nan
0.020306,nan
0.020601,nan
0.020895,nan
0.021189,nan
0.021483,nan
0.021778,nan
0.022072,nan
0.022366,nan
0.022661,nan
0.022955,nan
0.023249,nan
0.023544,nan
0.023838,nan
0.024132,nan
0.024426,nan
0.024721,nan
0.025015,nan
0.025309,nan
0.025604,nan
0.025898,nan
0.026192,nan
0.026486,nan
0.026781,nan
0.027075,nan
0.027369,nan
0.027664,nan
0.027958,nan
0.028252,nan
0.028547,nan
0.028841,nan
0.029135,nan
0.029429,nan
0.029724,nan
0.030018,nan
0.030312,nan
0.030607,nan
0.030901,nan
0.031195,nan
0.031489,nan
0.031784,nan
0.032078,nan
0.032372,nan
0.032667,nan
0.032961,nan
0.033255,nan
0.03355,nan
0.033844,nan
0.034138,nan
0.034432,nan
0.034727,nan
0.035021,nan
0.035315,nan
0.03561,nan
0.035904,nan
0.036198,nan
0.036492,nan
0.036787,nan
0.037081,nan
0.037375,nan
0.03767,nan
0.037964,nan
0.038258,nan
0.038553,nan
0.038847,nan
0.039141,nan
0.039435,nan
0.03973,nan
0.040024,nan
0.040318,nan
0.040613,nan
0.040907,nan
0.041201,nan
0.041495,nan
0.04179,nan
0.042084,nan
0.042378,nan
0.042673,nan
0.042967,nan
0.043261,nan
0.043556,nan
0.04385,nan
0.044144,nan
0.044438,nan
0.044733,nan
0.045027,nan
0.045321,nan
0.045616,nan
0.04591,nan
0.046204,nan
0.046498,nan
0.046793,nan
0.047087,nan
0.047381,nan
0.047676,nan
0.04797,nan
0.048264,nan
0.048559,nan
0.048853,nan
0.049147,nan
0.049441,nan
0.049736,nan
0.05003,nan
0.050324,nan
0.050619,nan
0.050913,nan
0.051207,nan
0.051502,nan
0.051796,nan
0.05209,nan
0.052384,nan
0.052679,nan
0.052973,nan
0.053267,nan
0.053562,nan
0.053856,nan
0.05415,nan
0.054444,nan
0.054739,nan
0.055033,nan
0.055327,nan
0.055622,nan
0.055916,nan
0.05621,nan
0.056505,nan
0.056799,nan
0.057093,nan
0.057387,nan
0.057682,nan
0.057976,nan
0.05827,nan
0.058565,nan
0.058859,nan
0.059153,nan
0.059447,nan
0.059742,nan
0.060036,nan
0.06033,nan
0.060625,nan
0.060919,nan
0.061213,nan
0.061508,nan
0.061802,nan
0.062096,nan
0.06239,nan
0.062685,nan
0.062979,nan
0.063273,nan
0.063568,nan
0.063862,nan
0.064156,nan
0.06445,nan
0.064745,nan
0.065039,nan
0.065333,nan
0.065628,nan
0.065922,nan
0.066216,nan
0.066511,nan
0.066805,nan
0.067099,nan
0.067393,nan
0.067688,nan
0.067982,nan
0.068276,nan
0.068571,nan
0.068865,nan
0.069159,nan
0.069453,nan
0.069748,nan
0.070042,nan
0.070336,nan
0.070631,nan
0.070925,nan
0.071219,nan
0.071514,nan
0.071808,nan
0.072102,nan
0.072396,nan
0.072691,nan
0.072985,nan
0.073279,nan
0.073574,nan
0.073868,nan
0.074162,nan
0.074456,nan
0.074751,nan
0.075045,nan
0.075339,nan
0.075634,nan
0.075928,nan
0.076222,nan
0.076517,nan
0.076811,nan
0.077105,nan
0.077399,nan
0.077694,nan
0.077988,nan
0.078282,nan
0.078577,nan
0.078871,nan
0.079165,nan
0.079459,nan
0.079754,nan
0.080048,nan
0.080342,nan
0.080637,nan
0.080931,nan
0.081225,nan
0.08152,nan
0.081814,nan
0.082108,nan
0.082402,nan
0.082697,nan
0.082991,nan
0.083285,nan
0.08358,nan
0.083874,nan
0.084168,nan
0.084462,nan
0.084757,nan
0.085051,nan
0.085345,nan
0.08564,nan
0.085934,nan
0.086228,nan
0.086523,nan
0.086817,nan
0.087111,nan
0.087405,nan
0.0877,nan
0.087994,nan
0.088288,nan
0.088583,nan
0.088877,nan
0.089171,nan
0.089465,nan
0.08976,nan
0.090054,nan
0.090348,nan
0.090643,nan
0.090937,nan
0.091231,nan
0.091526,nan
0.09182,nan
0.092114,nan
0.092408,nan
0.092703,nan
0.092997,nan
0.093291,nan
0.093586,nan
0.09388,nan
0.094174,nan
0.094468,nan
0.094763,nan
0.095057,nan
0.095351,nan
0.095646,nan
0.09594,nan
0.096234,nan
0.096529,nan
0.096823,nan
0.097117,nan
0.097411,nan
0.097706,nan
0.098,nan
0.098294,nan
0.098589,nan
0.098883,nan
0.099177,nan
0.099471,nan
0.099766,nan
0.10006,nan
0.10035,nan
0.10065,nan
0.10094,nan
0.10124,nan
0.10153,nan
0.10183,nan
0.10212,nan
0.10241,nan
0.10271,nan
0.103,nan
0.1033,nan
0.10359,nan
0.10389,nan
0.10418,nan
0.10447,nan
0.10477,nan
0.10506,nan
0.10536,nan
0.10565,nan
0.10595,nan
0.10624,nan
0.10653,nan
0.10683,nan
0.10712,nan
0.10742,nan
0.10771,nan
0.10801,nan
0.1083,nan
0.10859,nan
0.10889,nan
0.10918,nan
0.10948,nan
0.10977,nan
0.11007,nan
0.11036,nan
0.11065,nan
0.11095,nan
0.11124,nan
0.11154,nan
0.11183,nan
0.11213,nan
0.11242,nan
0.11271,nan
0.11301,nan
0.1133,nan
0.1136,nan
0.11389,nan
0.11419,nan
0.11448,nan
0.11477,nan
0.11507,nan
0.11536,nan
0.11566,nan
0.11595,nan
0.11625,nan
0.11654,nan
0.11683,nan
0.11713,nan
0.11742,nan
0.11772,nan
0.11801,nan
0.11831,nan
0.1186,nan
0.11889,nan
0.11919,nan
0.11948,nan
0.11978,nan
0.12007,nan
0.12037,nan
0.12066,nan
0.12095,nan
0.12125,nan
0.12154,nan
0.12184,nan
0.12213,nan
0.12243,nan
0.12272,nan
0.12302,nan
0.12331,nan
0.1236,nan
0.1239,nan
0.12419,nan
0.12449,nan
0.12478,nan
0.12508,nan
0.12537,nan
0.12566,nan
0.12596,nan
0.12625,1.7731e+06
0.12655,1.7486e+06
0.12684,1.7249e+06
0.12714,1.7019e+06
0.12743,1.6798e+06
0.12772,1.6584e+06
0.12802,1.6378e+06
0.12831,1.6179e+06
0.12861,1.5988e+06
0.1289,1.5804e+06
0.1292,1.5626e+06
0.12949,1.5451e+06
0.12978,1.5278e+06
0.13008,1.5107e+06
0.13037,1.4938e+06
0.13067,1.4772e+06
0.13096,1.4607e+06
0.13126,1.4444e+06
0.13155,1.4283e+06
0.13184,1.4124e+06
0.13214,1.3966e+06
0.13243,1.381e+06
0.13273,1.3656e+06
0.13302,1.3503e+06
0.13332,1.3351e+06
0.13361,1.3202e+06
0.1339,1.3053e+06
0.1342,1.2906e+06
0.13449,1.276e+06
0.13479,1.2616e+06
0.13508,1.2472e+06
0.13538,1.233e+06
0.13567,1.219e+06
0.13596,1.2051e+06
0.13626,1.1913e+06
0.13655,1.1777e+06
0.13685,1.1641e+06
0.13714,1.1508e+06
0.13744,1.1375e+06
0.13773,1.1244e+06
0.13802,1.1113e+06
0.13832,1.0984e+06
0.13861,1.0857e+06
0.13891,1.073e+06
0.1392,1.0606e+06
0.1395,1.0482e+06
0.13979,1.036e+06
0.14008,1.0238e+06
0.14038,1.0119e+06
0.14067,9.9999e+05
0.14097,9.8824e+05
0.14126,9.7662e+05
0.14156,9.6512e+05
0.14185,9.5373e+05
0.14214,9.4247e+05
0.14244,9.3133e+05
0.14273,9.203e+05
0.14303,9.0938e+05
0.14332,8.9859e+05
0.14362,8.879e+05
0.14391,8.7733e+05
0.1442,8.6024e+05
0.1445,8.5068e+05
0.14479,8.412e+05
0.14509,8.318e+05
0.14538,8.2249e+05
0.14568,8.1325e+05
0.14597,8.0409e+05
0.14626,7.9501e+05
0.14656,7.8602e+05
0.14685,7.771e+05
0.14715,7.6826e+05
0.14744,7.5949e+05
0.14774,7.5081e+05
0.14803,7.422e+05
0.14832,7.3367e+05
0.14862,7.2522e+05
0.14891,7.1684e+05
0.14921,7.0854e+05
0.1495,7.0032e+05
0.1498,6.9217e+05
0.15009,6.841e+05
0.15038,6.761e+05
0.15068,6.6818e+05
0.15097,6.6033e+05
0.15127,6.5255e+05
0.15156,6.4485e+05
0.15186,6.3722e+05
0.15215,6.2966e+05
0.15244,6.2217e+05
0.15274,6.1476e+05
0.15303,6.0742e+05
0.15333,6.0015e+05
0.15362,5.9295e+05
0.15392,5.8582e+05
0.15421,5.7876e+05
0.1545,5.7177e+05
0.1548,5.6485e+05
0.15509,5.58e+05
0.15539,5.5122e+05
0.15568,5.445e+05
0.15598,5.3785e+05
0.15627,5.3127e+05
0.15656,5.2476e+05
0.15686,5.1831e+05
0.15715,5.1193e+05
0.15745,5.0562e+05
0.15774,4.9937e+05
0.15804,4.9319e+05
0.15833,4.8707e+05
0.15862,4.8101e+05
0.15892,4.7502e+05
0.15921,4.6909e+05
0.15951,4.6323e+05
0.1598,4.5743e+05
0.1601,4.5169e+05
0.16039,4.4601e+05
0.16068,4.4039e+05
0.16098,4.3484e+05
0.16127,4.2934e+05
0.16157,4.2391e+05
0.16186,4.1853e+05
0.16216,4.1322e+05
0.16245,4.0796e+05
0.16274,4.0277e+05
0.16304,3.9763e+05
0.16333,3.9255e+05
0.16363,3.8753e+05
0.16392,3.8256e+05
0.16422,3.7765e+05
0.16451,3.728e+05
0.1648,3.68e+05
0.1651,3.6326e+05
0.16539,3.5858e+05
0.16569,3.5395e+05
0.16598,3.4937e+05
0.16628,3.4485e+05
0.16657,3.4039e+05
0.16686,3.3597e+05
0.16716,3.3161e+05
0.16745,3.2731e+05
0.16775,3.2305e+05
0.16804,3.1885e+05
0.16834,3.147e+05
0.16863,3.106e+05
0.16892,3.0655e+05
0.16922,3.0255e+05
0.16951,2.9856e+05
0.16981,2.9459e+05
0.1701,2.9064e+05
0.1704,2.8671e+05
0.17069,2.8279e+05
0.17098,2.7889e+05
0.17128,2.7501e+05
0.17157,2.7114e+05
0.17187,2.6729e+05
0.17216,2.6345e+05
0.17246,2.5963e+05
0.17275,2.5583e+05
0.17305,2.5204e+05
0.17334,2.4826e+05
0.17363,2.445e+05
0.17393,2.4075e+05
0.17422,2.3702e+05
0.17452,2.333e+05
0.17481,2.296e+05
0.17511,2.2591e+05
0.1754,2.2223e+05
0.17569,2.1857e+05
0.17599,2.1492e+05
0.17628,2.1128e+05
0.17658,2.0765e+05
0.17687,2.0404e+05
0.17717,2.0044e+05
0.17746,1.9685e+05
0.17775,1.9327e+05
0.17805,1.897e+05
0.17834,1.8615e+05
0.17864,1.8261e+05
0.17893,1.7907e+05
0.17923,1.7555e+05
0.17952,1.7204e+05
0.17981,1.6854e+05
0.18011,1.6506e+05
0.1804,1.6158e+05
0.1807,1.5811e+05
0.18099,1.5465e+05
0.18129,1.512e+05
0.18158,1.4777e+05
0.18187,1.4434e+05
0.18217,1.4092e+05
0.18246,1.3751e+05
0.18276,1.3411e+05
0.18305,1.3072e+05
0.18335,1.2735e+05
0.18364,1.2398e+05
0.18393,1.2062e+05
0.18423,1.1726e+05
0.18452,1.1392e+05
0.18482,1.1059e+05
0.18511,1.0727e+05
0.18541,1.0396e+05
0.1857,1.0066e+05
0.18599,97369
0.18629,94089
0.18658,90820
0.18688,87563
0.18717,84318
0.18747,81085
0.18776,77866
0.18805,74661
0.18835,71471
0.18864,68298
0.18894,65143
0.18923,62008
0.18953,58895
0.18982,55808
0.19011,52750
0.19041,49724
0.1907,46738
0.191,43796
0.19129,40910
0.19159,38088
0.19188,35347
0.19217,32706
0.19247,30188
0.19276,27828
0.19306,25666
0.19335,23756
0.19365,22162
0.19394,20955
0.19423,20198
0.19453,19931
0.19482,20173
0.19512,20904
0.19541,22076
0.19571,23623
0.196,25475
0.19629,27571
0.19659,-29858
0.19688,-32296
0.19718,-34851
0.19747,-37500
0.19777,-40223
0.19806,-43005
0.19835,-45836
0.19865,-48706
0.19894,-51608
0.19924,-54537
0.19953,-57487
0.19983,-60456
0.20012,-63440
0.20041,-66436
0.20071,-69444
0.201,-72460
0.2013,-75483
0.20159,-78512
0.20189,-81547
0.20218,-84585
0.20247,-87627
0.20277,-90671
0.20306,-93717
0.20336,-96764
0.20365,-99812
0.20395,-1.0286e+05
0.20424,-1.0591e+05
0.20453,-1.0896e+05
0.20483,-1.12e+05
0.20512,-1.1505e+05
0.20542,-1.181e+05
0.20571,-1.2114e+05
0.20601,-1.2418e+05
0.2063,-1.2722e+05
0.20659,-1.3026e+05
0.20689,-1.333e+05
0.20718,-1.3633e+05
0.20748,-1.3936e+05
0.20777,-1.4239e+05
0.20807,-1.4541e+05
0.20836,-1.4844e+05
0.20865,-1.5146e+05
0.20895,-1.5447e+05
0.20924,-1.5749e+05
0.20954,-1.605e+05
0.20983,-1.6351e+05
0.21013,-1.6651e+05
0.21042,-1.6951e+05
0.21071,-1.7251e+05
0.21101,-1.755e+05
0.2113,-1.7849e+05
0.2116,-1.8147e+05
0.21189,-1.8446e+05
0.21219,-1.8743e+05
0.21248,-1.9041e+05
0.21277,-1.9338e+05
0.21307,-1.9635e+05
0.21336,-1.9931e+05
0.21366,-2.0227e+05
0.21395,-2.0522e+05
0.21425,-2.0817e+05
0.21454,-2.1112e+05
0.21483,-2.1406e+05
0.21513,-2.17e+05
0.21542,-2.1993e+05
0.21572,-2.2286e+05
0.21601,-2.2579e+05
0.21631,-2.2871e+05
0.2166,-2.3163e+05
0.21689,-2.3454e+05
0.21719,-2.3745e+05
0.21748,-2.4035e+05
0.21778,-2.4325e+05
0.21807,-2.4615e+05
0.21837,-2.4904e+05
0.21866,-2.5192e+05
0.21895,-2.548e+05
0.21925,-2.5769e+05
0.21954,-2.6059e+05
0.21984,-2.6352e+05
0.22013,-2.6646e+05
0.22043,-2.6943e+05
0.22072,-2.7241e+05
0.22102,-2.7541e+05
0.22131,-2.7843e+05
0.2216,-2.8147e+05
0.2219,-2.8453e+05
0.22219,-2.8761e+05
0.22249,-2.9071e+05
0.22278,-2.9383e+05
0.22308,-2.9697e+05
0.22337,-3.0012e+05
0.22366,-3.033e+05
0.22396,-3.065e+05
0.22425,-3.0971e+05
0.22455,-3.1295e+05
0.22484,-3.162e+05
0.22514,-3.1948e+05
0.22543,-3.2277e+05
0.22572,-3.2608e+05
0.22602,-3.2942e+05
0.22631,-3.3277e+05
0.22661,-3.3614e+05
0.2269,-3.3953e+05
0.2272,-3.4294e+05
0.22749,-3.4638e+05
0.22778,-3.4983e+05
0.22808,-3.533e+05
0.22837,-3.5679e+05
0.22867,-3.603e+05
0.22896,-3.6383e+05
0.22926,-3.6738e+05
0.22955,-3.7096e+05
0.22984,-3.7455e+05
0.23014,-3.7816e+05
0.23043,-3.8179e+05
0.23073,-3.8544e+05
0.23102,-3.8911e+05
0.23132,-3.9281e+05
0.23161,-3.9652e+05
0.2319,-4.0025e+05
0.2322,-4.0401e+05
0.23249,-4.0778e+05
0.23279,-4.1158e+05
0.23308,-4.154e+05
0.23338,-4.1923e+05
0.23367,-4.2309e+05
0.23396,-4.2697e+05
0.23426,-4.3087e+05
0.23455,-4.3479e+05
0.23485,-4.3873e+05
0.23514,-4.4269e+05
0.23544,-4.4668e+05
0.23573,-4.5068e+05
0.23602,-4.5471e+05
0.23632,-4.5875e+05
0.23661,-4.6282e+05
0.23691,-4.6691e+05
0.2372,-4.7102e+05
0.2375,-4.7516e+05
0.23779,-4.7931e+05
0.23808,-4.8349e+05
0.23838,-4.8768e+05
0.23867,-4.919e+05
0.23897,-4.9614e+05
0.23926,-5.004e+05
0.23956,-5.0469e+05
0.23985,-5.09e+05
0.24014,-5.1332e+05
0.24044,-5.1767e+05
0.24073,-5.2205e+05
0.24103,-5.2644e+05
0.24132,-5.3086e+05
0.24162,-5.353e+05
0.24191,-5.3976e+05
0.2422,-5.4424e+05
0.2425,-5.4874e+05
0.24279,-5.5327e+05
0.24309,-5.5782e+05
0.24338,-5.6239e+05
0.24368,-5.6699e+05
0.24397,-5.7161e+05
0.24426,-5.7625e+05
0.24456,-5.8091e+05
0.24485,-5.8559e+05
0.24515,-5.9029e+05
0.24544,-5.9501e+05
0.24574,-5.9976e+05
0.24603,-6.0452e+05
0.24632,-6.093e+05
0.24662,-6.141e+05
0.24691,-6.1893e+05
0.24721,-6.2377e+05
0.2475,-6.2863e+05
0.2478,-6.3351e+05
0.24809,-6.3842e+05
0.24838,-6.4334e+05
0.24868,-6.4828e+05
0.24897,-6.5323e+05
0.24927,-6.5821e+05
0.24956,-6.6321e+05
0.24986,-6.6822e+05
0.25015,-6.7326e+05
0.25044,-6.7831e+05
0.25074,-6.8338e+05
0.25103,-6.8847e+05
0.25133,-6.9358e+05
0.25162,-6.987e+05
0.25192,-7.0385e+05
0.25221,-7.0901e+05
0.2525,-7.1419e+05
0.2528,-7.1938e+05
0.25309,-7.246e+05
0.25339,-7.2983e+05
0.25368,-7.3508e+05
0.25398,-7.4035e+05
0.25427,-7.4563e+05
0.25456,-7.5093e+05
0.25486,-7.5625e+05
0.25515,-7.6158e+05
0.25545,-7.6693e+05
0.25574,-7.723e+05
0.25604,-7.7768e+05
0.25633,-7.8308e+05
0.25662,-7.885e+05
0.25692,-7.9393e+05
0.25721,-7.9938e+05
0.25751,-8.0485e+05
0.2578,-8.1033e+05
0.2581,-8.1582e+05
0.25839,-8.2133e+05
0.25868,-8.2686e+05
0.25898,-8.3241e+05
0.25927,-8.3796e+05
0.25957,-8.4354e+05
0.25986,-8.4913e+05
0.26016,-8.5473e+05
0.26045,-8.6035e+05
0.26074,-8.6599e+05
0.26104,-8.7163e+05
0.26133,-8.773e+05
0.26163,-8.8298e+05
0.26192,-8.8867e+05
0.26222,-8.9438e+05
0.26251,-9.001e+05
0.2628,-9.0584e+05
0.2631,-9.1159e+05
0.26339,-9.1735e+05
0.26369,-9.2313e+05
0.26398,-9.2892e+05
0.26428,-9.3473e+05
0.26457,-9.4055e+05
0.26486,-9.4638e+05
0.26516,-9.5223e+05
0.26545,-9.5809e+05
0.26575,-9.6396e+05
0.26604,-9.6985e+05
0.26634,-9.7575e+05
0.26663,-9.8166e+05
0.26692,-9.8759e+05
0.26722,-9.9353e+05
0.26751,-9.9948e+05
0.26781,-1.0054e+06
0.2681,-1.0114e+06
0.2684,-1.0174e+06
0.26869,-1.0234e+06
0.26898,-1.0294e+06
0.26928,-1.0355e+06
0.26957,-1.0416e+06
0.26987,-1.0477e+06
0.27016,-1.0539e+06
0.27046,-1.0601e+06
0.27075,-1.0664e+06
0.27105,-1.0727e+06
0.27134,-1.079e+06
0.27163,-1.0854e+06
0.27193,-1.0918e+06
0.27222,-1.0983e+06
0.27252,-1.1048e+06
0.27281,-1.1114e+06
0.27311,-1.118e+06
0.2734,-1.1246e+06
0.27369,-1.1313e+06
0.27399,-1.1381e+06
0.27428,-1.1448e+06
0.27458,-1.1517e+06
0.27487,-1.1585e+06
0.27517,-1.1654e+06
0.27546,-1.1724e+06
0.27575,-1.1794e+06
0.27605,-1.1864e+06
0.27634,-1.1935e+06
0.27664,-1.2006e+06
0.27693,-1.2078e+06
0.27723,-1.215e+06
0.27752,-1.2222e+06
0.27781,-1.2295e+06
0.27811,-1.2368e+06
0.2784,-1.2442e+06
0.2787,-1.2517e+06
0.27899,-1.2591e+06
0.27929,-1.2667e+06
0.27958,-1.2742e+06
0.27987,-1.2818e+06
0.28017,-1.2895e+06
0.28046,-1.2972e+06
0.28076,-1.305e+06
0.28105,-1.3128e+06
0.28135,-1.3206e+06
0.28164,-1.3285e+06
0.28193,-1.3365e+06
0.28223,-1.3445e+06
0.28252,-1.3525e+06
0.28282,-1.3606e+06
0.28311,-1.3688e+06
0.28341,-1.377e+06
0.2837,-1.3852e+06
0.28399,-1.3935e+06
0.28429,-1.4019e+06
0.28458,-1.4103e+06
0.28488,-1.4187e+06
0.28517,-1.4272e+06
0.28547,-1.4358e+06
0.28576,-1.4444e+06
0.28605,-1.453e+06
0.28635,-1.4618e+06
0.28664,-1.4705e+06
0.28694,-1.4793e+06
0.28723,-1.4882e+06
0.28753,-1.4971e+06
0.28782,-1.5061e+06
0.28811,-1.5152e+06
0.28841,-1.5243e+06
0.2887,-1.5334e+06
0.289,-1.5426e+06
0.28929,-1.5519e+06
0.28959,-1.5612e+06
0.28988,-1.5706e+06
0.29017,-1.58e+06
0.29047,-1.5895e+06
0.29076,-1.599e+06
0.29106,-1.6086e+06
0.29135,-1.6183e+06
0.29165,-1.628e+06
0.29194,-1.6378e+06
0.29223,-1.6476e+06
0.29253,-1.6575e+06
0.29282,-1.6674e+06
0.29312,-1.6774e+06
0.29341,-1.6875e+06
0.29371,-1.6976e+06
0.294,-1.7078e+06


==> images/data/team7_Hphi_evaluation_line_nsub_6_deg_4_refined.csv <==
0,8.1307e+05
0.00029429,8.1204e+05
0.00058859,8.1113e+05
0.00088288,8.1034e+05
0.0011772,8.0966e+05
0.0014715,8.0908e+05
0.0017658,8.0862e+05
0.0020601,8.0826e+05
0.0023544,8.0802e+05
0.0026486,8.0787e+05
0.0029429,8.0784e+05
0.0032372,8.0791e+05
0.0035315,8.0808e+05
0.0038258,8.0836e+05
0.0041201,8.0873e+05
0.0044144,8.092e+05
0.0047087,8.0977e+05
0.005003,8.1042e+05
0.0052973,8.1116e+05
0.0055916,8.1199e+05
0.0058859,8.1291e+05
0.0061802,8.1392e+05
0.0064745,8.15e+05
0.0067688,8.1617e+05
0.0070631,8.174e+05
0.0073574,8.187e+05
0.0076517,8.2006e+05
0.0079459,8.2148e+05
0.0082402,8.2296e+05
0.0085345,8.2448e+05
0.0088288,8.2605e+05
0.0091231,8.2766e+05
0.0094174,8.293e+05
0.0097117,8.3098e+05
0.010006,8.3268e+05
0.0103,8.344e+05
0.010595,8.3613e+05
0.010889,8.3786e+05
0.011183,8.3959e+05
0.011477,8.4131e+05
0.011772,8.4302e+05
0.012066,8.4471e+05
0.01236,8.4639e+05
0.012655,8.4808e+05
0.012949,8.4983e+05
0.013243,8.5167e+05
0.013538,8.5362e+05
0.013832,8.5573e+05
0.014126,8.5802e+05
0.01442,8.6054e+05
0.014715,8.6331e+05
0.015009,8.6636e+05
0.015303,8.6981e+05
0.015598,8.7397e+05
0.015892,8.7926e+05
0.016186,8.8604e+05
0.01648,8.9473e+05
0.016775,9.0569e+05
0.017069,9.1933e+05
0.017363,9.3603e+05
0.017658,9.5616e+05
0.017952,9.8012e+05
0.018246,nan
0.018541,nan
0.018835,nan
0.019129,nan
0.019423,nan
0.019718,nan
0.020012,nan
0.020306,nan
0.020601,nan
0.020895,nan
0.021189,nan
0.021483,nan
0.021778,nan
0.022072,nan
0.022366,nan
0.022661,nan
0.022955,nan
0.023249,nan
0.023544,nan
0.023838,nan
0.024132,nan
0.024426,nan
0.024721,nan
0.025015,nan
0.025309,nan
0.025604,nan
0.025898,nan
0.026192,nan
0.026486,nan
0.026781,nan
0.027075,nan
0.027369,nan
0.027664,nan
0.027958,nan
0.028252,nan
0.028547,nan
0.028841,nan
0.029135,nan
0.029429,nan
0.029724,nan
0.030018,nan
0.030312,nan
0.030607,nan
0.030901,nan
0.031195,nan
0.031489,nan
0.031784,nan
0.032078,nan
0.032372,nan
0.032667,nan
0.032961,nan
0.033255,nan
0.03355,nan
0.033844,nan
0.034138,nan
0.034432,nan
0.034727,nan
0.035021,nan
0.035315,nan
0.03561,nan
0.035904,nan
0.036198,nan
0.036492,nan
0.036787,nan
0.037081,nan
0.037375,nan
0.03767,nan
0.037964,nan
0.038258,nan
0.038553,nan
0.038847,nan
0.039141,nan
0.039435,nan
0.03973,nan
0.040024,nan
0.040318,nan
0.040613,nan
0.040907,nan
0.041201,nan
0.041495,nan
0.04179,nan
0.042084,nan
0.042378,nan
0.042673,nan
0.042967,nan
0.043261,nan
0.043556,nan
0.04385,nan
0.044144,nan
0.044438,nan
0.044733,nan
0.045027,nan
0.045321,nan
0.045616,nan
0.04591,nan
0.046204,nan
0.046498,nan
0.046793,nan
0.047087,nan
0.047381,nan
0.047676,nan
0.04797,nan
0.048264,nan
0.048559,nan
0.048853,nan
0.049147,nan
0.049441,nan
0.049736,nan
0.05003,nan
0.050324,nan
0.050619,nan
0.050913,nan
0.051207,nan
0.051502,nan
0.051796,nan
0.05209,nan
0.052384,nan
0.052679,nan
0.052973,nan
0.053267,nan
0.053562,nan
0.053856,nan
0.05415,nan
0.054444,nan
0.054739,nan
0.055033,nan
0.055327,nan
0.055622,nan
0.055916,nan
0.05621,nan
0.056505,nan
0.056799,nan
0.057093,nan
0.057387,nan
0.057682,nan
0.057976,nan
0.05827,nan
0.058565,nan
0.058859,nan
0.059153,nan
0.059447,nan
0.059742,nan
0.060036,nan
0.06033,nan
0.060625,nan
0.060919,nan
0.061213,nan
0.061508,nan
0.061802,nan
0.062096,nan
0.06239,nan
0.062685,nan
0.062979,nan
0.063273,nan
0.063568,nan
0.063862,nan
0.064156,nan
0.06445,nan
0.064745,nan
0.065039,nan
0.065333,nan
0.065628,nan
0.065922,nan
0.066216,nan
0.066511,nan
0.066805,nan
0.067099,nan
0.067393,nan
0.067688,nan
0.067982,nan
0.068276,nan
0.068571,nan
0.068865,nan
0.069159,nan
0.069453,nan
0.069748,nan
0.070042,nan
0.070336,nan
0.070631,nan
0.070925,nan
0.071219,nan
0.071514,nan
0.071808,nan
0.072102,nan
0.072396,nan
0.072691,nan
0.072985,nan
0.073279,nan
0.073574,nan
0.073868,nan
0.074162,nan
0.074456,nan
0.074751,nan
0.075045,nan
0.075339,nan
0.075634,nan
0.075928,nan
0.076222,nan
0.076517,nan
0.076811,nan
0.077105,nan
0.077399,nan
0.077694,nan
0.077988,nan
0.078282,nan
0.078577,nan
0.078871,nan
0.079165,nan
0.079459,nan
0.079754,nan
0.080048,nan
0.080342,nan
0.080637,nan
0.080931,nan
0.081225,nan
0.08152,nan
0.081814,nan
0.082108,nan
0.082402,nan
0.082697,nan
0.082991,nan
0.083285,nan
0.08358,nan
0.083874,nan
0.084168,nan
0.084462,nan
0.084757,nan
0.085051,nan
0.085345,nan
0.08564,nan
0.085934,nan
0.086228,nan
0.086523,nan
0.086817,nan
0.087111,nan
0.087405,nan
0.0877,nan
0.087994,nan
0.088288,nan
0.088583,nan
0.088877,nan
0.089171,nan
0.089465,nan
0.08976,nan
0.090054,nan
0.090348,nan
0.090643,nan
0.090937,nan
0.091231,nan
0.091526,nan
0.09182,nan
0.092114,nan
0.092408,nan
0.092703,nan
0.092997,nan
0.093291,nan
0.093586,nan
0.09388,nan
0.094174,nan
0.094468,nan
0.094763,nan
0.095057,nan
0.095351,nan
0.095646,nan
0.09594,nan
0.096234,nan
0.096529,nan
0.096823,nan
0.097117,nan
0.097411,nan
0.097706,nan
0.098,nan
0.098294,nan
0.098589,nan
0.098883,nan
0.099177,nan
0.099471,nan
0.099766,nan
0.10006,nan
0.10035,nan
0.10065,nan
0.10094,nan
0.10124,nan
0.10153,nan
0.10183,nan
0.10212,nan
0.10241,nan
0.10271,nan
0.103,nan
0.1033,nan
0.10359,nan
0.10389,nan
0.10418,nan
0.10447,nan
0.10477,nan
0.10506,nan
0.10536,nan
0.10565,nan
0.10595,nan
0.10624,nan
0.10653,nan
0.10683,nan
0.10712,nan
0.10742,nan
0.10771,nan
0.10801,nan
0.1083,nan
0.10859,nan
0.10889,nan
0.10918,nan
0.10948,nan
0.10977,nan
0.11007,nan
0.11036,nan
0.11065,nan
0.11095,nan
0.11124,nan
0.11154,nan
0.11183,nan
0.11213,nan
0.11242,nan
0.11271,nan
0.11301,nan
0.1133,nan
0.1136,nan
0.11389,nan
0.11419,nan
0.11448,nan
0.11477,nan
0.11507,nan
0.11536,nan
0.11566,nan
0.11595,nan
0.11625,nan
0.11654,nan
0.11683,nan
0.11713,nan
0.11742,nan
0.11772,nan
0.11801,nan
0.11831,nan
0.1186,nan
0.11889,nan
0.11919,nan
0.11948,nan
0.11978,nan
0.12007,nan
0.12037,nan
0.12066,nan
0.12095,nan
0.12125,nan
0.12154,nan
0.12184,nan
0.12213,nan
0.12243,nan
0.12272,nan
0.12302,nan
0.12331,nan
0.1236,nan
0.1239,nan
0.12419,nan
0.12449,nan
0.12478,nan
0.12508,nan
0.12537,nan
0.12566,nan
0.12596,nan
0.12625,1.7515e+06
0.12655,1.7246e+06
0.12684,1.6995e+06
0.12714,1.6763e+06
0.12743,1.6545e+06
0.12772,1.6342e+06
0.12802,1.6149e+06
0.12831,1.5966e+06
0.12861,1.579e+06
0.1289,1.562e+06
0.1292,1.5452e+06
0.12949,1.5288e+06
0.12978,1.5125e+06
0.13008,1.4964e+06
0.13037,1.4806e+06
0.13067,1.4648e+06
0.13096,1.4493e+06
0.13126,1.4339e+06
0.13155,1.4185e+06
0.13184,1.4033e+06
0.13214,1.3882e+06
0.13243,1.3732e+06
0.13273,1.3582e+06
0.13302,1.3434e+06
0.13332,1.3286e+06
0.13361,1.3139e+06
0.1339,1.2993e+06
0.1342,1.2848e+06
0.13449,1.2704e+06
0.13479,1.2561e+06
0.13508,1.2419e+06
0.13538,1.2278e+06
0.13567,1.2139e+06
0.13596,1.2e+06
0.13626,1.1863e+06
0.13655,1.1727e+06
0.13685,1.1592e+06
0.13714,1.1458e+06
0.13744,1.1326e+06
0.13773,1.1195e+06
0.13802,1.1065e+06
0.13832,1.0936e+06
0.13861,1.0809e+06
0.13891,1.0683e+06
0.1392,1.0558e+06
0.1395,1.0435e+06
0.13979,1.0313e+06
0.14008,1.0192e+06
0.14038,1.0072e+06
0.14067,9.954e+05
0.14097,9.8371e+05
0.14126,9.7215e+05
0.14156,9.6072e+05
0.14185,9.4941e+05
0.14214,9.3822e+05
0.14244,9.2715e+05
0.14273,9.162e+05
0.14303,9.0536e+05
0.14332,8.9463e+05
0.14362,8.8401e+05
0.14391,8.7349e+05
0.1442,8.6503e+05
0.1445,8.5447e+05
0.14479,8.4404e+05
0.14509,8.3375e+05
0.14538,8.2359e+05
0.14568,8.1357e+05
0.14597,8.0368e+05
0.14626,7.9391e+05
0.14656,7.8428e+05
0.14685,7.7477e+05
0.14715,7.6538e+05
0.14744,7.5612e+05
0.14774,7.4697e+05
0.14803,7.3794e+05
0.14832,7.2903e+05
0.14862,7.2023e+05
0.14891,7.1154e+05
0.14921,7.0297e+05
0.1495,6.945e+05
0.1498,6.8613e+05
0.15009,6.7788e+05
0.15038,6.6972e+05
0.15068,6.6166e+05
0.15097,6.5371e+05
0.15127,6.4585e+05
0.15156,6.3809e+05
0.15186,6.3042e+05
0.15215,6.2285e+05
0.15244,6.1536e+05
0.15274,6.0797e+05
0.15303,6.0066e+05
0.15333,5.9344e+05
0.15362,5.8631e+05
0.15392,5.7926e+05
0.15421,5.7229e+05
0.1545,5.654e+05
0.1548,5.5859e+05
0.15509,5.5185e+05
0.15539,5.4519e+05
0.15568,5.3861e+05
0.15598,5.321e+05
0.15627,5.2566e+05
0.15656,5.193e+05
0.15686,5.13e+05
0.15715,5.0677e+05
0.15745,5.0061e+05
0.15774,4.9451e+05
0.15804,4.8848e+05
0.15833,4.8251e+05
0.15862,4.766e+05
0.15892,4.7076e+05
0.15921,4.6497e+05
0.15951,4.5924e+05
0.1598,4.5357e+05
0.1601,4.4796e+05
0.16039,4.424e+05
0.16068,4.3689e+05
0.16098,4.3144e+05
0.16127,4.2605e+05
0.16157,4.207e+05
0.16186,4.154e+05
0.16216,4.1016e+05
0.16245,4.0496e+05
0.16274,3.9981e+05
0.16304,3.947e+05
0.16333,3.8964e+05
0.16363,3.8463e+05
0.16392,3.7966e+05
0.16422,3.7473e+05
0.16451,3.6985e+05
0.1648,3.65e+05
0.1651,3.602e+05
0.16539,3.5544e+05
0.16569,3.5072e+05
0.16598,3.4603e+05
0.16628,3.4138e+05
0.16657,3.3677e+05
0.16686,3.322e+05
0.16716,3.2766e+05
0.16745,3.2315e+05
0.16775,3.1868e+05
0.16804,3.1425e+05
0.16834,3.0984e+05
0.16863,3.0547e+05
0.16892,3.0113e+05
0.16922,2.9682e+05
0.16951,2.9254e+05
0.16981,2.8829e+05
0.1701,2.8406e+05
0.1704,2.7987e+05
0.17069,2.7571e+05
0.17098,2.7158e+05
0.17128,2.6747e+05
0.17157,2.6339e+05
0.17187,2.5934e+05
0.17216,2.5532e+05
0.17246,2.5132e+05
0.17275,2.4735e+05
0.17305,2.4341e+05
0.17334,2.3949e+05
0.17363,2.3559e+05
0.17393,2.3173e+05
0.17422,2.2788e+05
0.17452,2.2407e+05
0.17481,2.2027e+05
0.17511,2.165e+05
0.1754,2.1276e+05
0.17569,2.0903e+05
0.17599,2.0533e+05
0.17628,2.0165e+05
0.17658,1.98e+05
0.17687,1.9436e+05
0.17717,1.9075e+05
0.17746,1.8716e+05
0.17775,1.8359e+05
0.17805,1.8004e+05
0.17834,1.7651e+05
0.17864,1.73e+05
0.17893,1.6951e+05
0.17923,1.6604e+05
0.17952,1.6258e+05
0.17981,1.5915e+05
0.18011,1.5573e+05
0.1804,1.5234e+05
0.1807,1.4896e+05
0.18099,1.4559e+05
0.18129,1.4225e+05
0.18158,1.3892e+05
0.18187,1.3561e+05
0.18217,1.3231e+05
0.18246,1.2903e+05
0.18276,1.2577e+05
0.18305,1.2252e+05
0.18335,1.1928e+05
0.18364,1.1606e+05
0.18393,1.1286e+05
0.18423,1.0967e+05
0.18452,1.065e+05
0.18482,1.0333e+05
0.18511,1.0019e+05
0.18541,97056
0.1857,93938
0.18599,90834
0.18629,87743
0.18658,84668
0.18688,81606
0.18717,78559
0.18747,75526
0.18776,72509
0.18805,69508
0.18835,66523
0.18864,63556
0.18894,60607
0.18923,57678
0.18953,54770
0.18982,51886
0.19011,49029
0.19041,46203
0.1907,43410
0.191,40658
0.19129,37954
0.19159,35307
0.19188,32730
0.19217,30239
0.19247,27856
0.19276,25610
0.19306,23539
0.19335,21693
0.19365,20130
0.19394,18923
0.19423,18139
0.19453,17836
0.19482,18036
0.19512,18723
0.19541,19846
0.19571,21335
0.196,-23121
0.19629,-25140
0.19659,-27339
0.19688,-29680
0.19718,-32131
0.19747,-34668
0.19777,-37274
0.19806,-39936
0.19835,-42644
0.19865,-45389
0.19894,-48164
0.19924,-50966
0.19953,-53790
0.19983,-56633
0.20012,-59492
0.20041,-62366
0.20071,-65252
0.201,-68150
0.2013,-71058
0.20159,-73974
0.20189,-76899
0.20218,-79831
0.20247,-82770
0.20277,-85715
0.20306,-88667
0.20336,-91624
0.20365,-94586
0.20395,-97553
0.20424,-1.0052e+05
0.20453,-1.035e+05
0.20483,-1.0648e+05
0.20512,-1.0947e+05
0.20542,-1.1246e+05
0.20571,-1.1545e+05
0.20601,-1.1845e+05
0.2063,-1.2145e+05
0.20659,-1.2445e+05
0.20689,-1.2746e+05
0.20718,-1.3047e+05
0.20748,-1.3349e+05
0.20777,-1.3651e+05
0.20807,-1.3953e+05
0.20836,-1.4256e+05
0.20865,-1.4559e+05
0.20895,-1.4863e+05
0.20924,-1.5166e+05
0.20954,-1.5471e+05
0.20983,-1.5775e+05
0.21013,-1.608e+05
0.21042,-1.6385e+05
0.21071,-1.6691e+05
0.21101,-1.6997e+05
0.2113,-1.7304e+05
0.2116,-1.7611e+05
0.21189,-1.7918e+05
0.21219,-1.8226e+05
0.21248,-1.8534e+05
0.21277,-1.8842e+05
0.21307,-1.9151e+05
0.21336,-1.9461e+05
0.21366,-1.9771e+05
0.21395,-2.0081e+05
0.21425,-2.0392e+05
0.21454,-2.0703e+05
0.21483,-2.1014e+05
0.21513,-2.1326e+05
0.21542,-2.1639e+05
0.21572,-2.1952e+05
0.21601,-2.2266e+05
0.21631,-2.258e+05
0.2166,-2.2894e+05
0.21689,-2.321e+05
0.21719,-2.3525e+05
0.21748,-2.3841e+05
0.21778,-2.4158e+05
0.21807,-2.4475e+05
0.21837,-2.4793e+05
0.21866,-2.5112e+05
0.21895,-2.5431e+05
0.21925,-2.575e+05
0.21954,-2.6071e+05
0.21984,-2.6391e+05
0.22013,-2.6713e+05
0.22043,-2.7035e+05
0.22072,-2.7358e+05
0.22102,-2.7681e+05
0.22131,-2.8005e+05
0.2216,-2.833e+05
0.2219,-2.8656e+05
0.22219,-2.8982e+05
0.22249,-2.9309e+05
0.22278,-2.9637e+05
0.22308,-2.9965e+05
0.22337,-3.0295e+05
0.22366,-3.0625e+05
0.22396,-3.0956e+05
0.22425,-3.1288e+05
0.22455,-3.1621e+05
0.22484,-3.1955e+05
0.22514,-3.229e+05
0.22543,-3.2625e+05
0.22572,-3.2962e+05
0.22602,-3.3299e+05
0.22631,-3.3637e+05
0.22661,-3.3977e+05
0.2269,-3.4317e+05
0.2272,-3.4658e+05
0.22749,-3.5001e+05
0.22778,-3.5344e+05
0.22808,-3.5689e+05
0.22837,-3.6034e+05
0.22867,-3.6381e+05
0.22896,-3.6729e+05
0.22926,-3.7078e+05
0.22955,-3.7428e+05
0.22984,-3.7779e+05
0.23014,-3.8131e+05
0.23043,-3.8485e+05
0.23073,-3.884e+05
0.23102,-3.9196e+05
0.23132,-3.9553e+05
0.23161,-3.9911e+05
0.2319,-4.0271e+05
0.2322,-4.0632e+05
0.23249,-4.0994e+05
0.23279,-4.1357e+05
0.23308,-4.1722e+05
0.23338,-4.2088e+05
0.23367,-4.2456e+05
0.23396,-4.2825e+05
0.23426,-4.3195e+05
0.23455,-4.3567e+05
0.23485,-4.394e+05
0.23514,-4.4314e+05
0.23544,-4.469e+05
0.23573,-4.5067e+05
0.23602,-4.5446e+05
0.23632,-4.5826e+05
0.23661,-4.6208e+05
0.23691,-4.6591e+05
0.2372,-4.6975e+05
0.2375,-4.7362e+05
0.23779,-4.7749e+05
0.23808,-4.8139e+05
0.23838,-4.8529e+05
0.23867,-4.8922e+05
0.23897,-4.9316e+05
0.23926,-4.9711e+05
0.23956,-5.0108e+05
0.23985,-5.0507e+05
0.24014,-5.0908e+05
0.24044,-5.131e+05
0.24073,-5.1713e+05
0.24103,-5.2119e+05
0.24132,-5.2526e+05
0.24162,-5.2934e+05
0.24191,-5.3345e+05
0.2422,-5.3757e+05
0.2425,-5.4171e+05
0.24279,-5.4586e+05
0.24309,-5.5004e+05
0.24338,-5.5423e+05
0.24368,-5.5844e+05
0.24397,-5.6266e+05
0.24426,-5.6691e+05
0.24456,-5.7117e+05
0.24485,-5.7545e+05
0.24515,-5.7975e+05
0.24544,-5.8407e+05
0.24574,-5.8841e+05
0.24603,-5.9277e+05
0.24632,-5.9714e+05
0.24662,-6.0154e+05
0.24691,-6.0596e+05
0.24721,-6.104e+05
0.2475,-6.1486e+05
0.2478,-6.1935e+05
0.24809,-6.2385e+05
0.24838,-6.2838e+05
0.24868,-6.3292e+05
0.24897,-6.375e+05
0.24927,-6.4209e+05
0.24956,-6.4671e+05
0.24986,-6.5135e+05
0.25015,-6.5601e+05
0.25044,-6.607e+05
0.25074,-6.6541e+05
0.25103,-6.7014e+05
0.25133,-6.7491e+05
0.25162,-6.7969e+05
0.25192,-6.845e+05
0.25221,-6.8934e+05
0.2525,-6.942e+05
0.2528,-6.9908e+05
0.25309,-7.04e+05
0.25339,-7.0893e+05
0.25368,-7.139e+05
0.25398,-7.1889e+05
0.25427,-7.2391e+05
0.25456,-7.2895e+05
0.25486,-7.3402e+05
0.25515,-7.3912e+05
0.25545,-7.4425e+05
0.25574,-7.4941e+05
0.25604,-7.5459e+05
0.25633,-7.598e+05
0.25662,-7.6504e+05
0.25692,-7.7031e+05
0.25721,-7.756e+05
0.25751,-7.8093e+05
0.2578,-7.8628e+05
0.2581,-7.9166e+05
0.25839,-7.9708e+05
0.25868,-8.0252e+05
0.25898,-8.0799e+05
0.25927,-8.1349e+05
0.25957,-8.1902e+05
0.25986,-8.2458e+05
0.26016,-8.3017e+05
0.26045,-8.358e+05
0.26074,-8.4145e+05
0.26104,-8.4713e+05
0.26133,-8.5285e+05
0.26163,-8.5859e+05
0.26192,-8.6437e+05
0.26222,-8.7018e+05
0.26251,-8.7602e+05
0.2628,-8.8189e+05
0.2631,-8.8779e+05
0.26339,-8.9372e+05
0.26369,-8.9969e+05
0.26398,-9.0569e+05
0.26428,-9.1172e+05
0.26457,-9.1778e+05
0.26486,-9.2388e+05
0.26516,-9.3e+05
0.26545,-9.3616e+05
0.26575,-9.4236e+05
0.26604,-9.4858e+05
0.26634,-9.5484e+05
0.26663,-9.6113e+05
0.26692,-9.6746e+05
0.26722,-9.7382e+05
0.26751,-9.8021e+05
0.26781,-9.8663e+05
0.2681,-9.9309e+05
0.2684,-9.9959e+05
0.26869,-1.0061e+06
0.26898,-1.0127e+06
0.26928,-1.0193e+06
0.26957,-1.0259e+06
0.26987,-1.0326e+06
0.27016,-1.0393e+06
0.27046,-1.046e+06
0.27075,-1.0528e+06
0.27105,-1.0596e+06
0.27134,-1.0664e+06
0.27163,-1.0733e+06
0.27193,-1.0802e+06
0.27222,-1.0871e+06
0.27252,-1.0941e+06
0.27281,-1.1012e+06
0.27311,-1.1082e+06
0.2734,-1.1153e+06
0.27369,-1.1225e+06
0.27399,-1.1296e+06
0.27428,-1.1368e+06
0.27458,-1.1441e+06
0.27487,-1.1514e+06
0.27517,-1.1587e+06
0.27546,-1.1661e+06
0.27575,-1.1735e+06
0.27605,-1.181e+06
0.27634,-1.1885e+06
0.27664,-1.196e+06
0.27693,-1.2036e+06
0.27723,-1.2112e+06
0.27752,-1.2189e+06
0.27781,-1.2266e+06
0.27811,-1.2344e+06
0.2784,-1.2422e+06
0.2787,-1.2501e+06
0.27899,-1.258e+06
0.27929,-1.2659e+06
0.27958,-1.2739e+06
0.27987,-1.282e+06
0.28017,-1.2901e+06
0.28046,-1.2982e+06
0.28076,-1.3065e+06
0.28105,-1.3147e+06
0.28135,-1.3231e+06
0.28164,-1.3314e+06
0.28193,-1.3399e+06
0.28223,-1.3484e+06
0.28252,-1.357e+06
0.28282,-1.3656e+06
0.28311,-1.3743e+06
0.28341,-1.3831e+06
0.2837,-1.3919e+06
0.28399,-1.4008e+06
0.28429,-1.4098e+06
0.28458,-1.4189e+06
0.28488,-1.428e+06
0.28517,-1.4372e+06
0.28547,-1.4465e+06
0.28576,-1.4559e+06
0.28605,-1.4654e+06
0.28635,-1.475e+06
0.28664,-1.4847e+06
0.28694,-1.4944e+06
0.28723,-1.5043e+06
0.28753,-1.5143e+06
0.28782,-1.5243e+06
0.28811,-1.5345e+06
0.28841,-1.5448e+06
0.2887,-1.5552e+06
0.289,-1.5658e+06
0.28929,-1.5764e+06
0.28959,-1.5872e+06
0.28988,-1.5981e+06
0.29017,-1.6092e+06
0.29047,-1.6204e+06
0.29076,-1.6317e+06
0.29106,-1.6432e+06
0.29135,-1.6549e+06
0.29165,-1.6667e+06
0.29194,-1.6786e+06
0.29223,-1.6907e+06
0.29253,-1.703e+06
0.29282,-1.7155e+06
0.29312,-1.7282e+06
0.29341,-1.741e+06
0.29371,-1.754e+06
0.294,-1.7672e+06


==> images/data/team7_TOmega_evaluation_line_nsub_6_deg_3_refined.csv <==
0,8.0706e+05
0.00029429,8.0598e+05
0.00058859,8.0502e+05
0.00088288,8.0418e+05
0.0011772,8.0346e+05
0.0014715,8.0285e+05
0.0017658,8.0234e+05
0.0020601,8.0194e+05
0.0023544,8.0162e+05
0.0026486,8.014e+05
0.0029429,8.0126e+05
0.0032372,8.0121e+05
0.0035315,8.0126e+05
0.0038258,8.014e+05
0.0041201,8.0163e+05
0.0044144,8.0196e+05
0.0047087,8.0237e+05
0.005003,8.0288e+05
0.0052973,8.0346e+05
0.0055916,8.0414e+05
0.0058859,8.049e+05
0.0061802,8.0573e+05
0.0064745,8.0663e+05
0.0067688,8.0758e+05
0.0070631,8.0858e+05
0.0073574,8.0965e+05
0.0076517,8.1076e+05
0.0079459,8.1194e+05
0.0082402,8.1318e+05
0.0085345,8.1448e+05
0.0088288,8.1585e+05
0.0091231,8.1729e+05
0.0094174,8.1876e+05
0.0097117,8.2028e+05
0.010006,8.2185e+05
0.0103,8.2346e+05
0.010595,8.2512e+05
0.010889,8.2684e+05
0.011183,8.2863e+05
0.011477,8.3047e+05
0.011772,8.3239e+05
0.012066,8.3439e+05
0.01236,8.3653e+05
0.012655,8.3884e+05
0.012949,8.4133e+05
0.013243,8.44e+05
0.013538,8.4687e+05
0.013832,8.4992e+05
0.014126,8.5319e+05
0.01442,8.5665e+05
0.014715,8.6034e+05
0.015009,8.6424e+05
0.015303,8.6904e+05
0.015598,8.7534e+05
0.015892,8.8315e+05
0.016186,8.9247e+05
0.01648,9.033e+05
0.016775,9.1566e+05
0.017069,9.2955e+05
0.017363,9.4497e+05
0.017658,9.6193e+05
0.017952,9.8042e+05
0.018246,nan
0.018541,nan
0.018835,nan
0.019129,nan
0.019423,nan
0.019718,nan
0.020012,nan
0.020306,nan
0.020601,nan
0.020895,nan
0.021189,nan
0.021483,nan
0.021778,nan
0.022072,nan
0.022366,nan
0.022661,nan
0.022955,nan
0.023249,nan
0.023544,nan
0.023838,nan
0.024132,nan
0.024426,nan
0.024721,nan
0.025015,nan
0.025309,nan
0.025604,nan
0.025898,nan
0.026192,nan
0.026486,nan
0.026781,nan
0.027075,nan
0.027369,nan
0.027664,nan
0.027958,nan
0.028252,nan
0.028547,nan
0.028841,nan
0.029135,nan
0.029429,nan
0.029724,nan
0.030018,nan
0.030312,nan
0.030607,nan
0.030901,nan
0.031195,nan
0.031489,nan
0.031784,nan
0.032078,nan
0.032372,nan
0.032667,nan
0.032961,nan
0.033255,nan
0.03355,nan
0.033844,nan
0.034138,nan
0.034432,nan
0.034727,nan
0.035021,nan
0.035315,nan
0.03561,nan
0.035904,nan
0.036198,nan
0.036492,nan
0.036787,nan
0.037081,nan
0.037375,nan
0.03767,nan
0.037964,nan
0.038258,nan
0.038553,nan
0.038847,nan
0.039141,nan
0.039435,nan
0.03973,nan
0.040024,nan
0.040318,nan
0.040613,nan
0.040907,nan
0.041201,nan
0.041495,nan
0.04179,nan
0.042084,nan
0.042378,nan
0.042673,nan
0.042967,nan
0.043261,nan
0.043556,nan
0.04385,nan
0.044144,nan
0.044438,nan
0.044733,nan
0.045027,nan
0.045321,nan
0.045616,nan
0.04591,nan
0.046204,nan
0.046498,nan
0.046793,nan
0.047087,nan
0.047381,nan
0.047676,nan
0.04797,nan
0.048264,nan
0.048559,nan
0.048853,nan
0.049147,nan
0.049441,nan
0.049736,nan
0.05003,nan
0.050324,nan
0.050619,nan
0.050913,nan
0.051207,nan
0.051502,nan
0.051796,nan
0.05209,nan
0.052384,nan
0.052679,nan
0.052973,nan
0.053267,nan
0.053562,nan
0.053856,nan
0.05415,nan
0.054444,nan
0.054739,nan
0.055033,nan
0.055327,nan
0.055622,nan
0.055916,nan
0.05621,nan
0.056505,nan
0.056799,nan
0.057093,nan
0.057387,nan
0.057682,nan
0.057976,nan
0.05827,nan
0.058565,nan
0.058859,nan
0.059153,nan
0.059447,nan
0.059742,nan
0.060036,nan
0.06033,nan
0.060625,nan
0.060919,nan
0.061213,nan
0.061508,nan
0.061802,nan
0.062096,nan
0.06239,nan
0.062685,nan
0.062979,nan
0.063273,nan
0.063568,nan
0.063862,nan
0.064156,nan
0.06445,nan
0.064745,nan
0.065039,nan
0.065333,nan
0.065628,nan
0.065922,nan
0.066216,nan
0.066511,nan
0.066805,nan
0.067099,nan
0.067393,nan
0.067688,nan
0.067982,nan
0.068276,nan
0.068571,nan
0.068865,nan
0.069159,nan
0.069453,nan
0.069748,nan
0.070042,nan
0.070336,nan
0.070631,nan
0.070925,nan
0.071219,nan
0.071514,nan
0.071808,nan
0.072102,nan
0.072396,nan
0.072691,nan
0.072985,nan
0.073279,nan
0.073574,nan
0.073868,nan
0.074162,nan
0.074456,nan
0.074751,nan
0.075045,nan
0.075339,nan
0.075634,nan
0.075928,nan
0.076222,nan
0.076517,nan
0.076811,nan
0.077105,nan
0.077399,nan
0.077694,nan
0.077988,nan
0.078282,nan
0.078577,nan
0.078871,nan
0.079165,nan
0.079459,nan
0.079754,nan
0.080048,nan
0.080342,nan
0.080637,nan
0.080931,nan
0.081225,nan
0.08152,nan
0.081814,nan
0.082108,nan
0.082402,nan
0.082697,nan
0.082991,nan
0.083285,nan
0.08358,nan
0.083874,nan
0.084168,nan
0.084462,nan
0.084757,nan
0.085051,nan
0.085345,nan
0.08564,nan
0.085934,nan
0.086228,nan
0.086523,nan
0.086817,nan
0.087111,nan
0.087405,nan
0.0877,nan
0.087994,nan
0.088288,nan
0.088583,nan
0.088877,nan
0.089171,nan
0.089465,nan
0.08976,nan
0.090054,nan
0.090348,nan
0.090643,nan
0.090937,nan
0.091231,nan
0.091526,nan
0.09182,nan
0.092114,nan
0.092408,nan
0.092703,nan
0.092997,nan
0.093291,nan
0.093586,nan
0.09388,nan
0.094174,nan
0.094468,nan
0.094763,nan
0.095057,nan
0.095351,nan
0.095646,nan
0.09594,nan
0.096234,nan
0.096529,nan
0.096823,nan
0.097117,nan
0.097411,nan
0.097706,nan
0.098,nan
0.098294,nan
0.098589,nan
0.098883,nan
0.099177,nan
0.099471,nan
0.099766,nan
0.10006,nan
0.10035,nan
0.10065,nan
0.10094,nan
0.10124,nan
0.10153,nan
0.10183,nan
0.10212,nan
0.10241,nan
0.10271,nan
0.103,nan
0.1033,nan
0.10359,nan
0.10389,nan
0.10418,nan
0.10447,nan
0.10477,nan
0.10506,nan
0.10536,nan
0.10565,nan
0.10595,nan
0.10624,nan
0.10653,nan
0.10683,nan
0.10712,nan
0.10742,nan
0.10771,nan
0.10801,nan
0.1083,nan
0.10859,nan
0.10889,nan
0.10918,nan
0.10948,nan
0.10977,nan
0.11007,nan
0.11036,nan
0.11065,nan
0.11095,nan
0.11124,nan
0.11154,nan
0.11183,nan
0.11213,nan
0.11242,nan
0.11271,nan
0.11301,nan
0.1133,nan
0.1136,nan
0.11389,nan
0.11419,nan
0.11448,nan
0.11477,nan
0.11507,nan
0.11536,nan
0.11566,nan
0.11595,nan
0.11625,nan
0.11654,nan
0.11683,nan
0.11713,nan
0.11742,nan
0.11772,nan
0.11801,nan
0.11831,nan
0.1186,nan
0.11889,nan
0.11919,nan
0.11948,nan
0.11978,nan
0.12007,nan
0.12037,nan
0.12066,nan
0.12095,nan
0.12125,nan
0.12154,nan
0.12184,nan
0.12213,nan
0.12243,nan
0.12272,nan
0.12302,nan
0.12331,nan
0.1236,nan
0.1239,nan
0.12419,nan
0.12449,nan
0.12478,nan
0.12508,nan
0.12537,nan
0.12566,nan
0.12596,nan
0.12625,1.7731e+06
0.12655,1.7486e+06
0.12684,1.7249e+06
0.12714,1.7019e+06
0.12743,1.6798e+06
0.12772,1.6584e+06
0.12802,1.6378e+06
0.12831,1.6179e+06
0.12861,1.5988e+06
0.1289,1.5804e+06
0.1292,1.5626e+06
0.12949,1.5451e+06
0.12978,1.5278e+06
0.13008,1.5107e+06
0.13037,1.4938e+06
0.13067,1.4772e+06
0.13096,1.4607e+06
0.13126,1.4444e+06
0.13155,1.4283e+06
0.13184,1.4124e+06
0.13214,1.3966e+06
0.13243,1.381e+06
0.13273,1.3656e+06
0.13302,1.3503e+06
0.13332,1.3351e+06
0.13361,1.3202e+06
0.1339,1.3053e+06
0.1342,1.2906e+06
0.13449,1.276e+06
0.13479,1.2616e+06
0.13508,1.2472e+06
0.13538,1.233e+06
0.13567,1.219e+06
0.13596,1.2051e+06
0.13626,1.1913e+06
0.13655,1.1777e+06
0.13685,1.1641e+06
0.13714,1.1508e+06
0.13744,1.1375e+06
0.13773,1.1244e+06
0.13802,1.1113e+06
0.13832,1.0984e+06
0.13861,1.0857e+06
0.13891,1.073e+06
0.1392,1.0606e+06
0.1395,1.0482e+06
0.13979,1.036e+06
0.14008,1.0238e+06
0.14038,1.0119e+06
0.14067,9.9999e+05
0.14097,9.8824e+05
0.14126,9.7662e+05
0.14156,9.6512e+05
0.14185,9.5373e+05
0.14214,9.4247e+05
0.14244,9.3132e+05
0.14273,9.203e+05
0.14303,9.0938e+05
0.14332,8.9859e+05
0.14362,8.879e+05
0.14391,8.7733e+05
0.1442,8.6024e+05
0.1445,8.5068e+05
0.14479,8.412e+05
0.14509,8.318e+05
0.14538,8.2249e+05
0.14568,8.1325e+05
0.14597,8.0409e+05
0.14626,7.9501e+05
0.14656,7.8602e+05
0.14685,7.771e+05
0.14715,7.6825e+05
0.14744,7.5949e+05
0.14774,7.5081e+05
0.14803,7.422e+05
0.14832,7.3367e+05
0.14862,7.2522e+05
0.14891,7.1684e+05
0.14921,7.0854e+05
0.1495,7.0032e+05
0.1498,6.9217e+05
0.15009,6.841e+05
0.15038,6.761e+05
0.15068,6.6818e+05
0.15097,6.6033e+05
0.15127,6.5255e+05
0.15156,6.4485e+05
0.15186,6.3722e+05
0.15215,6.2966e+05
0.15244,6.2217e+05
0.15274,6.1476e+05
0.15303,6.0742e+05
0.15333,6.0015e+05
0.15362,5.9295e+05
0.15392,5.8582e+05
0.15421,5.7876e+05
0.1545,5.7177e+05
0.1548,5.6485e+05
0.15509,5.58e+05
0.15539,5.5122e+05
0.15568,5.445e+05
0.15598,5.3785e+05
0.15627,5.3127e+05
0.15656,5.2476e+05
0.15686,5.1831e+05
0.15715,5.1193e+05
0.15745,5.0562e+05
0.15774,4.9937e+05
0.15804,4.9319e+05
0.15833,4.8707e+05
0.15862,4.8101e+05
0.15892,4.7502e+05
0.15921,4.6909e+05
0.15951,4.6323e+05
0.1598,4.5743e+05
0.1601,4.5169e+05
0.16039,4.4601e+05
0.16068,4.4039e+05
0.16098,4.3484e+05
0.16127,4.2934e+05
0.16157,4.2391e+05
0.16186,4.1853e+05
0.16216,4.1322e+05
0.16245,4.0796e+05
0.16274,4.0277e+05
0.16304,3.9763e+05
0.16333,3.9255e+05
0.16363,3.8753e+05
0.16392,3.8256e+05
0.16422,3.7765e+05
0.16451,3.728e+05
0.1648,3.68e+05
0.1651,3.6326e+05
0.16539,3.5858e+05
0.16569,3.5395e+05
0.16598,3.4937e+05
0.16628,3.4485e+05
0.16657,3.4039e+05
0.16686,3.3597e+05
0.16716,3.3161e+05
0.16745,3.2731e+05
0.16775,3.2305e+05
0.16804,3.1885e+05
0.16834,3.147e+05
0.16863,3.106e+05
0.16892,3.0655e+05
0.16922,3.0255e+05
0.16951,2.9856e+05
0.16981,2.9459e+05
0.1701,2.9064e+05
0.1704,2.8671e+05
0.17069,2.8279e+05
0.17098,2.7889e+05
0.17128,2.7501e+05
0.17157,2.7114e+05
0.17187,2.6729e+05
0.17216,2.6345e+05
0.17246,2.5963e+05
0.17275,2.5583e+05
0.17305,2.5204e+05
0.17334,2.4826e+05
0.17363,2.445e+05
0.17393,2.4075e+05
0.17422,2.3702e+05
0.17452,2.333e+05
0.17481,2.296e+05
0.17511,2.2591e+05
0.1754,2.2223e+05
0.17569,2.1857e+05
0.17599,2.1492e+05
0.17628,2.1128e+05
0.17658,2.0765e+05
0.17687,2.0404e+05
0.17717,2.0044e+05
0.17746,1.9685e+05
0.17775,1.9327e+05
0.17805,1.897e+05
0.17834,1.8615e+05
0.17864,1.8261e+05
0.17893,1.7907e+05
0.17923,1.7555e+05
0.17952,1.7204e+05
0.17981,1.6854e+05
0.18011,1.6506e+05
0.1804,1.6158e+05
0.1807,1.5811e+05
0.18099,1.5465e+05
0.18129,1.512e+05
0.18158,1.4777e+05
0.18187,1.4434e+05
0.18217,1.4092e+05
0.18246,1.3751e+05
0.18276,1.3411e+05
0.18305,1.3072e+05
0.18335,1.2735e+05
0.18364,1.2398e+05
0.18393,1.2062e+05
0.18423,1.1727e+05
0.18452,1.1392e+05
0.18482,1.1059e+05
0.18511,1.0727e+05
0.18541,1.0396e+05
0.1857,1.0066e+05
0.18599,97369
0.18629,94089
0.18658,90821
0.18688,87563
0.18717,84318
0.18747,81085
0.18776,77866
0.18805,74661
0.18835,71471
0.18864,68298
0.18894,65143
0.18923,62008
0.18953,58896
0.18982,55809
0.19011,52750
0.19041,49725
0.1907,46738
0.191,43797
0.19129,40910
0.19159,38089
0.19188,35347
0.19217,32706
0.19247,30188
0.19276,27828
0.19306,25666
0.19335,23756
0.19365,22162
0.19394,20955
0.19423,20198
0.19453,19931
0.19482,20173
0.19512,20904
0.19541,22076
0.19571,23623
0.196,25475
0.19629,27571
0.19659,-29858
0.19688,-32295
0.19718,-34851
0.19747,-37500
0.19777,-40223
0.19806,-43005
0.19835,-45836
0.19865,-48706
0.19894,-51608
0.19924,-54536
0.19953,-57487
0.19983,-60456
0.20012,-63440
0.20041,-66436
0.20071,-69443
0.201,-72459
0.2013,-75483
0.20159,-78512
0.20189,-81546
0.20218,-84585
0.20247,-87626
0.20277,-90670
0.20306,-93716
0.20336,-96764
0.20365,-99812
0.20395,-1.0286e+05
0.20424,-1.0591e+05
0.20453,-1.0896e+05
0.20483,-1.12e+05
0.20512,-1.1505e+05
0.20542,-1.181e+05
0.20571,-1.2114e+05
0.20601,-1.2418e+05
0.2063,-1.2722e+05
0.20659,-1.3026e+05
0.20689,-1.333e+05
0.20718,-1.3633e+05
0.20748,-1.3936e+05
0.20777,-1.4239e+05
0.20807,-1.4541e+05
0.20836,-1.4844e+05
0.20865,-1.5146e+05
0.20895,-1.5447e+05
0.20924,-1.5749e+05
0.20954,-1.605e+05
0.20983,-1.635e+05
0.21013,-1.6651e+05
0.21042,-1.6951e+05
0.21071,-1.7251e+05
0.21101,-1.755e+05
0.2113,-1.7849e+05
0.2116,-1.8147e+05
0.21189,-1.8446e+05
0.21219,-1.8743e+05
0.21248,-1.9041e+05
0.21277,-1.9338e+05
0.21307,-1.9635e+05
0.21336,-1.9931e+05
0.21366,-2.0227e+05
0.21395,-2.0522e+05
0.21425,-2.0817e+05
0.21454,-2.1112e+05
0.21483,-2.1406e+05
0.21513,-2.17e+05
0.21542,-2.1993e+05
0.21572,-2.2286e+05
0.21601,-2.2579e+05
0.21631,-2.2871e+05
0.2166,-2.3163e+05
0.21689,-2.3454e+05
0.21719,-2.3745e+05
0.21748,-2.4035e+05
0.21778,-2.4325e+05
0.21807,-2.4615e+05
0.21837,-2.4904e+05
0.21866,-2.5192e+05
0.21895,-2.548e+05
0.21925,-2.5769e+05
0.21954,-2.6059e+05
0.21984,-2.6352e+05
0.22013,-2.6646e+05
0.22043,-2.6943e+05
0.22072,-2.7241e+05
0.22102,-2.7541e+05
0.22131,-2.7843e+05
0.2216,-2.8147e+05
0.2219,-2.8453e+05
0.22219,-2.8761e+05
0.22249,-2.9071e+05
0.22278,-2.9383e+05
0.22308,-2.9697e+05
0.22337,-3.0012e+05
0.22366,-3.033e+05
0.22396,-3.065e+05
0.22425,-3.0971e+05
0.22455,-3.1295e+05
0.22484,-3.162e+05
0.22514,-3.1948e+05
0.22543,-3.2277e+05
0.22572,-3.2608e+05
0.22602,-3.2942e+05
0.22631,-3.3277e+05
0.22661,-3.3614e+05
0.2269,-3.3953e+05
0.2272,-3.4294e+05
0.22749,-3.4638e+05
0.22778,-3.4983e+05
0.22808,-3.533e+05
0.22837,-3.5679e+05
0.22867,-3.603e+05
0.22896,-3.6383e+05
0.22926,-3.6738e+05
0.22955,-3.7095e+05
0.22984,-3.7455e+05
0.23014,-3.7816e+05
0.23043,-3.8179e+05
0.23073,-3.8544e+05
0.23102,-3.8911e+05
0.23132,-3.9281e+05
0.23161,-3.9652e+05
0.2319,-4.0025e+05
0.2322,-4.0401e+05
0.23249,-4.0778e+05
0.23279,-4.1158e+05
0.23308,-4.154e+05
0.23338,-4.1923e+05
0.23367,-4.2309e+05
0.23396,-4.2697e+05
0.23426,-4.3087e+05
0.23455,-4.3479e+05
0.23485,-4.3873e+05
0.23514,-4.4269e+05
0.23544,-4.4668e+05
0.23573,-4.5068e+05
0.23602,-4.5471e+05
0.23632,-4.5875e+05
0.23661,-4.6282e+05
0.23691,-4.6691e+05
0.2372,-4.7102e+05
0.2375,-4.7516e+05
0.23779,-4.7931e+05
0.23808,-4.8348e+05
0.23838,-4.8768e+05
0.23867,-4.919e+05
0.23897,-4.9614e+05
0.23926,-5.004e+05
0.23956,-5.0469e+05
0.23985,-5.09e+05
0.24014,-5.1332e+05
0.24044,-5.1767e+05
0.24073,-5.2205e+05
0.24103,-5.2644e+05
0.24132,-5.3086e+05
0.24162,-5.3529e+05
0.24191,-5.3976e+05
0.2422,-5.4424e+05
0.2425,-5.4874e+05
0.24279,-5.5327e+05
0.24309,-5.5782e+05
0.24338,-5.6239e+05
0.24368,-5.6699e+05
0.24397,-5.7161e+05
0.24426,-5.7625e+05
0.24456,-5.8091e+05
0.24485,-5.8559e+05
0.24515,-5.9029e+05
0.24544,-5.9501e+05
0.24574,-5.9976e+05
0.24603,-6.0452e+05
0.24632,-6.093e+05
0.24662,-6.141e+05
0.24691,-6.1893e+05
0.24721,-6.2377e+05
0.2475,-6.2863e+05
0.2478,-6.3351e+05
0.24809,-6.3842e+05
0.24838,-6.4334e+05
0.24868,-6.4828e+05
0.24897,-6.5323e+05
0.24927,-6.5821e+05
0.24956,-6.6321e+05
0.24986,-6.6822e+05
0.25015,-6.7326e+05
0.25044,-6.7831e+05
0.25074,-6.8338e+05
0.25103,-6.8847e+05
0.25133,-6.9358e+05
0.25162,-6.987e+05
0.25192,-7.0385e+05
0.25221,-7.0901e+05
0.2525,-7.1419e+05
0.2528,-7.1938e+05
0.25309,-7.246e+05
0.25339,-7.2983e+05
0.25368,-7.3508e+05
0.25398,-7.4035e+05
0.25427,-7.4563e+05
0.25456,-7.5093e+05
0.25486,-7.5625e+05
0.25515,-7.6158e+05
0.25545,-7.6693e+05
0.25574,-7.723e+05
0.25604,-7.7768e+05
0.25633,-7.8308e+05
0.25662,-7.885e+05
0.25692,-7.9393e+05
0.25721,-7.9938e+05
0.25751,-8.0484e+05
0.2578,-8.1033e+05
0.2581,-8.1582e+05
0.25839,-8.2133e+05
0.25868,-8.2686e+05
0.25898,-8.3241e+05
0.25927,-8.3796e+05
0.25957,-8.4354e+05
0.25986,-8.4913e+05
0.26016,-8.5473e+05
0.26045,-8.6035e+05
0.26074,-8.6599e+05
0.26104,-8.7163e+05
0.26133,-8.773e+05
0.26163,-8.8298e+05
0.26192,-8.8867e+05
0.26222,-8.9438e+05
0.26251,-9.001e+05
0.2628,-9.0584e+05
0.2631,-9.1159e+05
0.26339,-9.1735e+05
0.26369,-9.2313e+05
0.26398,-9.2892e+05
0.26428,-9.3473e+05
0.26457,-9.4055e+05
0.26486,-9.4638e+05
0.26516,-9.5223e+05
0.26545,-9.5809e+05
0.26575,-9.6396e+05
0.26604,-9.6985e+05
0.26634,-9.7575e+05
0.26663,-9.8166e+05
0.26692,-9.8759e+05
0.26722,-9.9353e+05
0.26751,-9.9948e+05
0.26781,-1.0054e+06
0.2681,-1.0114e+06
0.2684,-1.0174e+06
0.26869,-1.0234e+06
0.26898,-1.0294e+06
0.26928,-1.0355e+06
0.26957,-1.0416e+06
0.26987,-1.0477e+06
0.27016,-1.0539e+06
0.27046,-1.0601e+06
0.27075,-1.0664e+06
0.27105,-1.0727e+06
0.27134,-1.079e+06
0.27163,-1.0854e+06
0.27193,-1.0918e+06
0.27222,-1.0983e+06
0.27252,-1.1048e+06
0.27281,-1.1114e+06
0.27311,-1.118e+06
0.2734,-1.1246e+06
0.27369,-1.1313e+06
0.27399,-1.1381e+06
0.27428,-1.1448e+06
0.27458,-1.1517e+06
0.27487,-1.1585e+06
0.27517,-1.1654e+06
0.27546,-1.1724e+06
0.27575,-1.1794e+06
0.27605,-1.1864e+06
0.27634,-1.1935e+06
0.27664,-1.2006e+06
0.27693,-1.2078e+06
0.27723,-1.215e+06
0.27752,-1.2222e+06
0.27781,-1.2295e+06
0.27811,-1.2368e+06
0.2784,-1.2442e+06
0.2787,-1.2517e+06
0.27899,-1.2591e+06
0.27929,-1.2667e+06
0.27958,-1.2742e+06
0.27987,-1.2818e+06
0.28017,-1.2895e+06
0.28046,-1.2972e+06
0.28076,-1.305e+06
0.28105,-1.3128e+06
0.28135,-1.3206e+06
0.28164,-1.3285e+06
0.28193,-1.3365e+06
0.28223,-1.3445e+06
0.28252,-1.3525e+06
0.28282,-1.3606e+06
0.28311,-1.3688e+06
0.28341,-1.377e+06
0.2837,-1.3852e+06
0.28399,-1.3935e+06
0.28429,-1.4019e+06
0.28458,-1.4103e+06
0.28488,-1.4187e+06
0.28517,-1.4272e+06
0.28547,-1.4358e+06
0.28576,-1.4444e+06
0.28605,-1.453e+06
0.28635,-1.4618e+06
0.28664,-1.4705e+06
0.28694,-1.4793e+06
0.28723,-1.4882e+06
0.28753,-1.4971e+06
0.28782,-1.5061e+06
0.28811,-1.5152e+06
0.28841,-1.5243e+06
0.2887,-1.5334e+06
0.289,-1.5426e+06
0.28929,-1.5519e+06
0.28959,-1.5612e+06
0.28988,-1.5706e+06
0.29017,-1.58e+06
0.29047,-1.5895e+06
0.29076,-1.599e+06
0.29106,-1.6086e+06
0.29135,-1.6183e+06
0.29165,-1.628e+06
0.29194,-1.6378e+06
0.29223,-1.6476e+06
0.29253,-1.6575e+06
0.29282,-1.6674e+06
0.29312,-1.6774e+06
0.29341,-1.6875e+06
0.29371,-1.6976e+06
0.294,-1.7078e+06


==> images/data/team7_TOmega_evaluation_line_nsub_6_deg_4_refined.csv <==
0,8.1307e+05
0.00029429,8.1204e+05
0.00058859,8.1113e+05
0.00088288,8.1034e+05
0.0011772,8.0966e+05
0.0014715,8.0908e+05
0.0017658,8.0862e+05
0.0020601,8.0826e+05
0.0023544,8.0802e+05
0.0026486,8.0787e+05
0.0029429,8.0784e+05
0.0032372,8.0791e+05
0.0035315,8.0808e+05
0.0038258,8.0836e+05
0.0041201,8.0873e+05
0.0044144,8.092e+05
0.0047087,8.0977e+05
0.005003,8.1042e+05
0.0052973,8.1116e+05
0.0055916,8.1199e+05
0.0058859,8.1291e+05
0.0061802,8.1392e+05
0.0064745,8.15e+05
0.0067688,8.1617e+05
0.0070631,8.174e+05
0.0073574,8.187e+05
0.0076517,8.2006e+05
0.0079459,8.2148e+05
0.0082402,8.2296e+05
0.0085345,8.2448e+05
0.0088288,8.2605e+05
0.0091231,8.2766e+05
0.0094174,8.293e+05
0.0097117,8.3098e+05
0.010006,8.3268e+05
0.0103,8.344e+05
0.010595,8.3613e+05
0.010889,8.3786e+05
0.011183,8.3959e+05
0.011477,8.4131e+05
0.011772,8.4302e+05
0.012066,8.4471e+05
0.01236,8.4639e+05
0.012655,8.4808e+05
0.012949,8.4983e+05
0.013243,8.5167e+05
0.013538,8.5362e+05
0.013832,8.5573e+05
0.014126,8.5802e+05
0.01442,8.6054e+05
0.014715,8.6331e+05
0.015009,8.6636e+05
0.015303,8.6981e+05
0.015598,8.7397e+05
0.015892,8.7926e+05
0.016186,8.8604e+05
0.01648,8.9473e+05
0.016775,9.0569e+05
0.017069,9.1933e+05
0.017363,9.3603e+05
0.017658,9.5616e+05
0.017952,9.8012e+05
0.018246,nan
0.018541,nan
0.018835,nan
0.019129,nan
0.019423,nan
0.019718,nan
0.020012,nan
0.020306,nan
0.020601,nan
0.020895,nan
0.021189,nan
0.021483,nan
0.021778,nan
0.022072,nan
0.022366,nan
0.022661,nan
0.022955,nan
0.023249,nan
0.023544,nan
0.023838,nan
0.024132,nan
0.024426,nan
0.024721,nan
0.025015,nan
0.025309,nan
0.025604,nan
0.025898,nan
0.026192,nan
0.026486,nan
0.026781,nan
0.027075,nan
0.027369,nan
0.027664,nan
0.027958,nan
0.028252,nan
0.028547,nan
0.028841,nan
0.029135,nan
0.029429,nan
0.029724,nan
0.030018,nan
0.030312,nan
0.030607,nan
0.030901,nan
0.031195,nan
0.031489,nan
0.031784,nan
0.032078,nan
0.032372,nan
0.032667,nan
0.032961,nan
0.033255,nan
0.03355,nan
0.033844,nan
0.034138,nan
0.034432,nan
0.034727,nan
0.035021,nan
0.035315,nan
0.03561,nan
0.035904,nan
0.036198,nan
0.036492,nan
0.036787,nan
0.037081,nan
0.037375,nan
0.03767,nan
0.037964,nan
0.038258,nan
0.038553,nan
0.038847,nan
0.039141,nan
0.039435,nan
0.03973,nan
0.040024,nan
0.040318,nan
0.040613,nan
0.040907,nan
0.041201,nan
0.041495,nan
0.04179,nan
0.042084,nan
0.042378,nan
0.042673,nan
0.042967,nan
0.043261,nan
0.043556,nan
0.04385,nan
0.044144,nan
0.044438,nan
0.044733,nan
0.045027,nan
0.045321,nan
0.045616,nan
0.04591,nan
0.046204,nan
0.046498,nan
0.046793,nan
0.047087,nan
0.047381,nan
0.047676,nan
0.04797,nan
0.048264,nan
0.048559,nan
0.048853,nan
0.049147,nan
0.049441,nan
0.049736,nan
0.05003,nan
0.050324,nan
0.050619,nan
0.050913,nan
0.051207,nan
0.051502,nan
0.051796,nan
0.05209,nan
0.052384,nan
0.052679,nan
0.052973,nan
0.053267,nan
0.053562,nan
0.053856,nan
0.05415,nan
0.054444,nan
0.054739,nan
0.055033,nan
0.055327,nan
0.055622,nan
0.055916,nan
0.05621,nan
0.056505,nan
0.056799,nan
0.057093,nan
0.057387,nan
0.057682,nan
0.057976,nan
0.05827,nan
0.058565,nan
0.058859,nan
0.059153,nan
0.059447,nan
0.059742,nan
0.060036,nan
0.06033,nan
0.060625,nan
0.060919,nan
0.061213,nan
0.061508,nan
0.061802,nan
0.062096,nan
0.06239,nan
0.062685,nan
0.062979,nan
0.063273,nan
0.063568,nan
0.063862,nan
0.064156,nan
0.06445,nan
0.064745,nan
0.065039,nan
0.065333,nan
0.065628,nan
0.065922,nan
0.066216,nan
0.066511,nan
0.066805,nan
0.067099,nan
0.067393,nan
0.067688,nan
0.067982,nan
0.068276,nan
0.068571,nan
0.068865,nan
0.069159,nan
0.069453,nan
0.069748,nan
0.070042,nan
0.070336,nan
0.070631,nan
0.070925,nan
0.071219,nan
0.071514,nan
0.071808,nan
0.072102,nan
0.072396,nan
0.072691,nan
0.072985,nan
0.073279,nan
0.073574,nan
0.073868,nan
0.074162,nan
0.074456,nan
0.074751,nan
0.075045,nan
0.075339,nan
0.075634,nan
0.075928,nan
0.076222,nan
0.076517,nan
0.076811,nan
0.077105,nan
0.077399,nan
0.077694,nan
0.077988,nan
0.078282,nan
0.078577,nan
0.078871,nan
0.079165,nan
0.079459,nan
0.079754,nan
0.080048,nan
0.080342,nan
0.080637,nan
0.080931,nan
0.081225,nan
0.08152,nan
0.081814,nan
0.082108,nan
0.082402,nan
0.082697,nan
0.082991,nan
0.083285,nan
0.08358,nan
0.083874,nan
0.084168,nan
0.084462,nan
0.084757,nan
0.085051,nan
0.085345,nan
0.08564,nan
0.085934,nan
0.086228,nan
0.086523,nan
0.086817,nan
0.087111,nan
0.087405,nan
0.0877,nan
0.087994,nan
0.088288,nan
0.088583,nan
0.088877,nan
0.089171,nan
0.089465,nan
0.08976,nan
0.090054,nan
0.090348,nan
0.090643,nan
0.090937,nan
0.091231,nan
0.091526,nan
0.09182,nan
0.092114,nan
0.092408,nan
0.092703,nan
0.092997,nan
0.093291,nan
0.093586,nan
0.09388,nan
0.094174,nan
0.094468,nan
0.094763,nan
0.095057,nan
0.095351,nan
0.095646,nan
0.09594,nan
0.096234,nan
0.096529,nan
0.096823,nan
0.097117,nan
0.097411,nan
0.097706,nan
0.098,nan
0.098294,nan
0.098589,nan
0.098883,nan
0.099177,nan
0.099471,nan
0.099766,nan
0.10006,nan
0.10035,nan
0.10065,nan
0.10094,nan
0.10124,nan
0.10153,nan
0.10183,nan
0.10212,nan
0.10241,nan
0.10271,nan
0.103,nan
0.1033,nan
0.10359,nan
0.10389,nan
0.10418,nan
0.10447,nan
0.10477,nan
0.10506,nan
0.10536,nan
0.10565,nan
0.10595,nan
0.10624,nan
0.10653,nan
0.10683,nan
0.10712,nan
0.10742,nan
0.10771,nan
0.10801,nan
0.1083,nan
0.10859,nan
0.10889,nan
0.10918,nan
0.10948,nan
0.10977,nan
0.11007,nan
0.11036,nan
0.11065,nan
0.11095,nan
0.11124,nan
0.11154,nan
0.11183,nan
0.11213,nan
0.11242,nan
0.11271,nan
0.11301,nan
0.1133,nan
0.1136,nan
0.11389,nan
0.11419,nan
0.11448,nan
0.11477,nan
0.11507,nan
0.11536,nan
0.11566,nan
0.11595,nan
0.11625,nan
0.11654,nan
0.11683,nan
0.11713,nan
0.11742,nan
0.11772,nan
0.11801,nan
0.11831,nan
0.1186,nan
0.11889,nan
0.11919,nan
0.11948,nan
0.11978,nan
0.12007,nan
0.12037,nan
0.12066,nan
0.12095,nan
0.12125,nan
0.12154,nan
0.12184,nan
0.12213,nan
0.12243,nan
0.12272,nan
0.12302,nan
0.12331,nan
0.1236,nan
0.1239,nan
0.12419,nan
0.12449,nan
0.12478,nan
0.12508,nan
0.12537,nan
0.12566,nan
0.12596,nan
0.12625,1.7515e+06
0.12655,1.7246e+06
0.12684,1.6995e+06
0.12714,1.6763e+06
0.12743,1.6545e+06
0.12772,1.6342e+06
0.12802,1.6149e+06
0.12831,1.5966e+06
0.12861,1.579e+06
0.1289,1.562e+06
0.1292,1.5452e+06
0.12949,1.5288e+06
0.12978,1.5125e+06
0.13008,1.4964e+06
0.13037,1.4806e+06
0.13067,1.4648e+06
0.13096,1.4493e+06
0.13126,1.4339e+06
0.13155,1.4185e+06
0.13184,1.4033e+06
0.13214,1.3882e+06
0.13243,1.3732e+06
0.13273,1.3582e+06
0.13302,1.3434e+06
0.13332,1.3286e+06
0.13361,1.3139e+06
0.1339,1.2993e+06
0.1342,1.2848e+06
0.13449,1.2704e+06
0.13479,1.2561e+06
0.13508,1.2419e+06
0.13538,1.2278e+06
0.13567,1.2139e+06
0.13596,1.2e+06
0.13626,1.1863e+06
0.13655,1.1727e+06
0.13685,1.1592e+06
0.13714,1.1458e+06
0.13744,1.1326e+06
0.13773,1.1195e+06
0.13802,1.1065e+06
0.13832,1.0936e+06
0.13861,1.0809e+06
0.13891,1.0683e+06
0.1392,1.0558e+06
0.1395,1.0435e+06
0.13979,1.0313e+06
0.14008,1.0192e+06
0.14038,1.0072e+06
0.14067,9.954e+05
0.14097,9.8371e+05
0.14126,9.7215e+05
0.14156,9.6072e+05
0.14185,9.4941e+05
0.14214,9.3822e+05
0.14244,9.2715e+05
0.14273,9.162e+05
0.14303,9.0536e+05
0.14332,8.9463e+05
0.14362,8.8401e+05
0.14391,8.7349e+05
0.1442,8.6503e+05
0.1445,8.5447e+05
0.14479,8.4404e+05
0.14509,8.3375e+05
0.14538,8.2359e+05
0.14568,8.1357e+05
0.14597,8.0368e+05
0.14626,7.9391e+05
0.14656,7.8428e+05
0.14685,7.7477e+05
0.14715,7.6538e+05
0.14744,7.5612e+05
0.14774,7.4697e+05
0.14803,7.3794e+05
0.14832,7.2903e+05
0.14862,7.2023e+05
0.14891,7.1154e+05
0.14921,7.0297e+05
0.1495,6.945e+05
0.1498,6.8613e+05
0.15009,6.7788e+05
0.15038,6.6972e+05
0.15068,6.6166e+05
0.15097,6.5371e+05
0.15127,6.4585e+05
0.15156,6.3809e+05
0.15186,6.3042e+05
0.15215,6.2285e+05
0.15244,6.1536e+05
0.15274,6.0797e+05
0.15303,6.0066e+05
0.15333,5.9344e+05
0.15362,5.8631e+05
0.15392,5.7926e+05
0.15421,5.7229e+05
0.1545,5.654e+05
0.1548,5.5859e+05
0.15509,5.5185e+05
0.15539,5.4519e+05
0.15568,5.3861e+05
0.15598,5.321e+05
0.15627,5.2566e+05
0.15656,5.193e+05
0.15686,5.13e+05
0.15715,5.0677e+05
0.15745,5.0061e+05
0.15774,4.9451e+05
0.15804,4.8848e+05
0.15833,4.8251e+05
0.15862,4.766e+05
0.15892,4.7076e+05
0.15921,4.6497e+05
0.15951,4.5924e+05
0.1598,4.5357e+05
0.1601,4.4796e+05
0.16039,4.424e+05
0.16068,4.3689e+05
0.16098,4.3144e+05
0.16127,4.2605e+05
0.16157,4.207e+05
0.16186,4.154e+05
0.16216,4.1016e+05
0.16245,4.0496e+05
0.16274,3.9981e+05
0.16304,3.947e+05
0.16333,3.8964e+05
0.16363,3.8463e+05
0.16392,3.7966e+05
0.16422,3.7473e+05
0.16451,3.6985e+05
0.1648,3.65e+05
0.1651,3.602e+05
0.16539,3.5544e+05
0.16569,3.5072e+05
0.16598,3.4603e+05
0.16628,3.4138e+05
0.16657,3.3677e+05
0.16686,3.322e+05
0.16716,3.2766e+05
0.16745,3.2315e+05
0.16775,3.1868e+05
0.16804,3.1425e+05
0.16834,3.0984e+05
0.16863,3.0547e+05
0.16892,3.0113e+05
0.16922,2.9682e+05
0.16951,2.9254e+05
0.16981,2.8829e+05
0.1701,2.8406e+05
0.1704,2.7987e+05
0.17069,2.7571e+05
0.17098,2.7158e+05
0.17128,2.6747e+05
0.17157,2.6339e+05
0.17187,2.5934e+05
0.17216,2.5532e+05
0.17246,2.5132e+05
0.17275,2.4735e+05
0.17305,2.4341e+05
0.17334,2.3949e+05
0.17363,2.3559e+05
0.17393,2.3173e+05
0.17422,2.2788e+05
0.17452,2.2407e+05
0.17481,2.2027e+05
0.17511,2.165e+05
0.1754,2.1276e+05
0.17569,2.0903e+05
0.17599,2.0533e+05
0.17628,2.0165e+05
0.17658,1.98e+05
0.17687,1.9436e+05
0.17717,1.9075e+05
0.17746,1.8716e+05
0.17775,1.8359e+05
0.17805,1.8004e+05
0.17834,1.7651e+05
0.17864,1.73e+05
0.17893,1.6951e+05
0.17923,1.6604e+05
0.17952,1.6258e+05
0.17981,1.5915e+05
0.18011,1.5573e+05
0.1804,1.5234e+05
0.1807,1.4896e+05
0.18099,1.4559e+05
0.18129,1.4225e+05
0.18158,1.3892e+05
0.18187,1.3561e+05
0.18217,1.3231e+05
0.18246,1.2903e+05
0.18276,1.2577e+05
0.18305,1.2252e+05
0.18335,1.1928e+05
0.18364,1.1606e+05
0.18393,1.1286e+05
0.18423,1.0967e+05
0.18452,1.065e+05
0.18482,1.0333e+05
0.18511,1.0019e+05
0.18541,97056
0.1857,93938
0.18599,90834
0.18629,87743
0.18658,84668
0.18688,81606
0.18717,78559
0.18747,75526
0.18776,72509
0.18805,69508
0.18835,66523
0.18864,63556
0.18894,60607
0.18923,57678
0.18953,54770
0.18982,51886
0.19011,49029
0.19041,46203
0.1907,43410
0.191,40658
0.19129,37954
0.19159,35307
0.19188,32730
0.19217,30239
0.19247,27856
0.19276,25610
0.19306,23539
0.19335,21693
0.19365,20130
0.19394,18923
0.19423,18139
0.19453,17836
0.19482,18036
0.19512,18723
0.19541,19846
0.19571,21335
0.196,-23121
0.19629,-25140
0.19659,-27339
0.19688,-29680
0.19718,-32131
0.19747,-34668
0.19777,-37274
0.19806,-39936
0.19835,-42644
0.19865,-45389
0.19894,-48164
0.19924,-50966
0.19953,-53790
0.19983,-56633
0.20012,-59492
0.20041,-62366
0.20071,-65252
0.201,-68150
0.2013,-71058
0.20159,-73974
0.20189,-76899
0.20218,-79831
0.20247,-82770
0.20277,-85715
0.20306,-88667
0.20336,-91624
0.20365,-94586
0.20395,-97553
0.20424,-1.0052e+05
0.20453,-1.035e+05
0.20483,-1.0648e+05
0.20512,-1.0947e+05
0.20542,-1.1246e+05
0.20571,-1.1545e+05
0.20601,-1.1845e+05
0.2063,-1.2145e+05
0.20659,-1.2445e+05
0.20689,-1.2746e+05
0.20718,-1.3047e+05
0.20748,-1.3349e+05
0.20777,-1.3651e+05
0.20807,-1.3953e+05
0.20836,-1.4256e+05
0.20865,-1.4559e+05
0.20895,-1.4863e+05
0.20924,-1.5166e+05
0.20954,-1.5471e+05
0.20983,-1.5775e+05
0.21013,-1.608e+05
0.21042,-1.6385e+05
0.21071,-1.6691e+05
0.21101,-1.6997e+05
0.2113,-1.7304e+05
0.2116,-1.7611e+05
0.21189,-1.7918e+05
0.21219,-1.8226e+05
0.21248,-1.8534e+05
0.21277,-1.8842e+05
0.21307,-1.9151e+05
0.21336,-1.9461e+05
0.21366,-1.9771e+05
0.21395,-2.0081e+05
0.21425,-2.0392e+05
0.21454,-2.0703e+05
0.21483,-2.1014e+05
0.21513,-2.1326e+05
0.21542,-2.1639e+05
0.21572,-2.1952e+05
0.21601,-2.2266e+05
0.21631,-2.258e+05
0.2166,-2.2894e+05
0.21689,-2.321e+05
0.21719,-2.3525e+05
0.21748,-2.3841e+05
0.21778,-2.4158e+05
0.21807,-2.4475e+05
0.21837,-2.4793e+05
0.21866,-2.5112e+05
0.21895,-2.5431e+05
0.21925,-2.575e+05
0.21954,-2.6071e+05
0.21984,-2.6391e+05
0.22013,-2.6713e+05
0.22043,-2.7035e+05
0.22072,-2.7358e+05
0.22102,-2.7681e+05
0.22131,-2.8005e+05
0.2216,-2.833e+05
0.2219,-2.8656e+05
0.22219,-2.8982e+05
0.22249,-2.9309e+05
0.22278,-2.9637e+05
0.22308,-2.9965e+05
0.22337,-3.0295e+05
0.22366,-3.0625e+05
0.22396,-3.0956e+05
0.22425,-3.1288e+05
0.22455,-3.1621e+05
0.22484,-3.1955e+05
0.22514,-3.229e+05
0.22543,-3.2625e+05
0.22572,-3.2962e+05
0.22602,-3.3299e+05
0.22631,-3.3637e+05
0.22661,-3.3977e+05
0.2269,-3.4317e+05
0.2272,-3.4658e+05
0.22749,-3.5001e+05
0.22778,-3.5344e+05
0.22808,-3.5689e+05
0.22837,-3.6034e+05
0.22867,-3.6381e+05
0.22896,-3.6729e+05
0.22926,-3.7078e+05
0.22955,-3.7428e+05
0.22984,-3.7779e+05
0.23014,-3.8131e+05
0.23043,-3.8485e+05
0.23073,-3.884e+05
0.23102,-3.9196e+05
0.23132,-3.9553e+05
0.23161,-3.9911e+05
0.2319,-4.0271e+05
0.2322,-4.0632e+05
0.23249,-4.0994e+05
0.23279,-4.1357e+05
0.23308,-4.1722e+05
0.23338,-4.2088e+05
0.23367,-4.2456e+05
0.23396,-4.2825e+05
0.23426,-4.3195e+05
0.23455,-4.3567e+05
0.23485,-4.394e+05
0.23514,-4.4314e+05
0.23544,-4.469e+05
0.23573,-4.5067e+05
0.23602,-4.5446e+05
0.23632,-4.5826e+05
0.23661,-4.6208e+05
0.23691,-4.6591e+05
0.2372,-4.6975e+05
0.2375,-4.7362e+05
0.23779,-4.7749e+05
0.23808,-4.8139e+05
0.23838,-4.8529e+05
0.23867,-4.8922e+05
0.23897,-4.9316e+05
0.23926,-4.9711e+05
0.23956,-5.0108e+05
0.23985,-5.0507e+05
0.24014,-5.0908e+05
0.24044,-5.131e+05
0.24073,-5.1713e+05
0.24103,-5.2119e+05
0.24132,-5.2526e+05
0.24162,-5.2934e+05
0.24191,-5.3345e+05
0.2422,-5.3757e+05
0.2425,-5.4171e+05
0.24279,-5.4586e+05
0.24309,-5.5004e+05
0.24338,-5.5423e+05
0.24368,-5.5844e+05
0.24397,-5.6266e+05
0.24426,-5.6691e+05
0.24456,-5.7117e+05
0.24485,-5.7545e+05
0.24515,-5.7975e+05
0.24544,-5.8407e+05
0.24574,-5.8841e+05
0.24603,-5.9277e+05
0.24632,-5.9714e+05
0.24662,-6.0154e+05
0.24691,-6.0596e+05
0.24721,-6.104e+05
0.2475,-6.1486e+05
0.2478,-6.1935e+05
0.24809,-6.2385e+05
0.24838,-6.2838e+05
0.24868,-6.3292e+05
0.24897,-6.375e+05
0.24927,-6.4209e+05
0.24956,-6.4671e+05
0.24986,-6.5135e+05
0.25015,-6.5601e+05
0.25044,-6.607e+05
0.25074,-6.6541e+05
0.25103,-6.7014e+05
0.25133,-6.7491e+05
0.25162,-6.7969e+05
0.25192,-6.845e+05
0.25221,-6.8934e+05
0.2525,-6.942e+05
0.2528,-6.9908e+05
0.25309,-7.04e+05
0.25339,-7.0893e+05
0.25368,-7.139e+05
0.25398,-7.1889e+05
0.25427,-7.2391e+05
0.25456,-7.2895e+05
0.25486,-7.3402e+05
0.25515,-7.3912e+05
0.25545,-7.4425e+05
0.25574,-7.4941e+05
0.25604,-7.5459e+05
0.25633,-7.598e+05
0.25662,-7.6504e+05
0.25692,-7.7031e+05
0.25721,-7.756e+05
0.25751,-7.8093e+05
0.2578,-7.8628e+05
0.2581,-7.9166e+05
0.25839,-7.9708e+05
0.25868,-8.0252e+05
0.25898,-8.0799e+05
0.25927,-8.1349e+05
0.25957,-8.1902e+05
0.25986,-8.2458e+05
0.26016,-8.3017e+05
0.26045,-8.358e+05
0.26074,-8.4145e+05
0.26104,-8.4713e+05
0.26133,-8.5285e+05
0.26163,-8.5859e+05
0.26192,-8.6437e+05
0.26222,-8.7018e+05
0.26251,-8.7602e+05
0.2628,-8.8189e+05
0.2631,-8.8779e+05
0.26339,-8.9372e+05
0.26369,-8.9969e+05
0.26398,-9.0569e+05
0.26428,-9.1172e+05
0.26457,-9.1778e+05
0.26486,-9.2388e+05
0.26516,-9.3e+05
0.26545,-9.3616e+05
0.26575,-9.4236e+05
0.26604,-9.4858e+05
0.26634,-9.5484e+05
0.26663,-9.6113e+05
0.26692,-9.6746e+05
0.26722,-9.7382e+05
0.26751,-9.8021e+05
0.26781,-9.8663e+05
0.2681,-9.9309e+05
0.2684,-9.9959e+05
0.26869,-1.0061e+06
0.26898,-1.0127e+06
0.26928,-1.0193e+06
0.26957,-1.0259e+06
0.26987,-1.0326e+06
0.27016,-1.0393e+06
0.27046,-1.046e+06
0.27075,-1.0528e+06
0.27105,-1.0596e+06
0.27134,-1.0664e+06
0.27163,-1.0733e+06
0.27193,-1.0802e+06
0.27222,-1.0871e+06
0.27252,-1.0941e+06
0.27281,-1.1012e+06
0.27311,-1.1082e+06
0.2734,-1.1153e+06
0.27369,-1.1225e+06
0.27399,-1.1296e+06
0.27428,-1.1368e+06
0.27458,-1.1441e+06
0.27487,-1.1514e+06
0.27517,-1.1587e+06
0.27546,-1.1661e+06
0.27575,-1.1735e+06
0.27605,-1.181e+06
0.27634,-1.1885e+06
0.27664,-1.196e+06
0.27693,-1.2036e+06
0.27723,-1.2112e+06
0.27752,-1.2189e+06
0.27781,-1.2266e+06
0.27811,-1.2344e+06
0.2784,-1.2422e+06
0.2787,-1.2501e+06
0.27899,-1.258e+06
0.27929,-1.2659e+06
0.27958,-1.2739e+06
0.27987,-1.282e+06
0.28017,-1.2901e+06
0.28046,-1.2982e+06
0.28076,-1.3065e+06
0.28105,-1.3147e+06
0.28135,-1.3231e+06
0.28164,-1.3314e+06
0.28193,-1.3399e+06
0.28223,-1.3484e+06
0.28252,-1.357e+06
0.28282,-1.3656e+06
0.28311,-1.3743e+06
0.28341,-1.3831e+06
0.2837,-1.3919e+06
0.28399,-1.4008e+06
0.28429,-1.4098e+06
0.28458,-1.4189e+06
0.28488,-1.428e+06
0.28517,-1.4372e+06
0.28547,-1.4465e+06
0.28576,-1.4559e+06
0.28605,-1.4654e+06
0.28635,-1.475e+06
0.28664,-1.4847e+06
0.28694,-1.4944e+06
0.28723,-1.5043e+06
0.28753,-1.5143e+06
0.28782,-1.5243e+06
0.28811,-1.5345e+06
0.28841,-1.5448e+06
0.2887,-1.5552e+06
0.289,-1.5658e+06
0.28929,-1.5764e+06
0.28959,-1.5872e+06
0.28988,-1.5981e+06
0.29017,-1.6092e+06
0.29047,-1.6204e+06
0.29076,-1.6317e+06
0.29106,-1.6432e+06
0.29135,-1.6549e+06
0.29165,-1.6667e+06
0.29194,-1.6786e+06
0.29223,-1.6907e+06
0.29253,-1.703e+06
0.29282,-1.7155e+06
0.29312,-1.7282e+06
0.29341,-1.741e+06
0.29371,-1.754e+06
0.294,-1.7672e+06


==> images/data/team7_solution_fujiwara_x_Jy_0_90.csv <==
0,461000,-662000
0.018,621000,-644000
0.126,1573000,-1027000
0.144,556000,-757000
0.162,237000,-364000
0.18,97000,-149000
0.198,-34000,15000
0.216,-157000,154000
0.234,-305000,311000
0.252,-478000,508000
0.27,-660000,747000
0.288,-1217000,1034000


==> images/data/topoprotimings100samples_holes_mean_standardDeviation.csv <==
holes,mean LoadingComplex,mean ComputingH_1_dK_,mean ComputingCuts,mean ComputingNullSpace,mean ComputingH_1_K_,mean SavingOutput,SD LoadingComplex,SD ComputingH_1_dK_,SD ComputingCuts,SD ComputingNullSpace,SD ComputingH_1_K_,SD SavingOutput
1,0.4787716,0.007366013,0.10852864,1.095734e-05,0.594747,0.08169972,0.0286813711917684,0.000838184653958184,0.0103219280083907,5.49864795603428e-06,0.0288881746567692,0.00595550388981487
2,0.4817466,0.00914179,0.1064159,1.215678e-05,0.5973944,0.1161653,0.0326628045097172,0.000820323373006036,0.00436024336362089,5.37352636651203e-06,0.0344314361106243,0.00662474942243101
4,0.4878465,0.01134828,0.1074073,1.90129e-05,0.606702,0.1129616,0.0371424068518722,0.000902110437585111,0.00517342340331815,5.54956376033288e-06,0.0392876795191571,0.0093126661832152
8,0.4976946,0.0156897,0.1103256,4.288459e-05,0.6238255,0.1706567,0.0345675827161808,0.000803254996872102,0.0147629619196149,6.17454075716567e-06,0.0356034477368414,0.00939083639033286
16,0.5028671,0.02256712,0.1099142,7.279748e-05,0.6354976,0.1566018,0.0318718302359623,0.0011293761931261,0.00402980103230916,6.53672194525666e-06,0.0333593243073057,0.00813270808279751
32,0.5060226,0.03699164,0.1130184,0.0002031987,0.6563162,0.227709,0.0301235169799278,0.0015814384118264,0.0116522555516089,6.38715283283561e-06,0.0302845534482515,0.0118906874906374
64,0.5158432,0.0608991,0.1182859,0.0009536768,0.6960727,0.1882691,0.039176615419916,0.0029488275822774,0.00884865934421707,0.000102733379452639,0.0416048889400032,0.00972255276097795

